The Eclipsing System V404 Lyr: Light-Travel Times and Gamma Doradus Pulsations

We present the physical properties of V404 Lyr exhibiting eclipse timing variations and multiperiodic pulsations from all historical data including the Kepler observations. Detailed analyses of 2,922 minimum epochs showed that the orbital period has varied through a combination with an upward-opening parabola and two sinusoidal variations, with periods of $P_3$=649 d and $P_4$=2,154 d and semi-amplitudes of $K_3$=193 s and $K_4$=49 s, respectively. The secular period increase could be interpreted as a combination of the secondary to primary mass transfer and angular momentum loss. The most reasonable explanation for both sinusoids is a pair of light-travel-time effects due to two circumbinary objects with projected masses of $M_3$=0.47 M$_\odot$ and $M_4$=0.047 M$_\odot$. The third-body parameters are consistent with those calculated using the W-D binary code. For the orbital inclinations higher than 43$^\circ$, the fourth component has a mass within the hydrogen-burning limit of $\sim$0.07 M$_\odot$, which implies that it is a brown dwarf. A satisfactory model for the Kepler light curves was obtained through applying a cool spot to the secondary component. The results demonstrate that the close eclipsing pair is in a semi-detached, but near-contact, configuration; the primary fills approximately 93% of its limiting lobe and is larger than the lobe-filling secondary. Multiple frequency analyses were applied to the light residuals after subtracting the synthetic eclipsing curve from the Kepler data. This revealed that the primary component of V404 Lyr is a $\gamma$ Dor type pulsating star, exhibiting seven pulsation frequencies in the range of 1.85$-$2.11 d$^{-1}$ with amplitudes of 1.38$-$5.72 mmag and pulsation constants of 0.24$-$0.27 d. The seven frequencies were clearly identified as high-order low-degree gravity-mode oscillations which might be excited through tidal interaction.

==> table1.dat <==
Table 1. SuperWASP and Kepler Eclipse Timings for V404 Lyr
==================================================================================
      BJD                Error        Epoch     O-C1,full     O-C2,full     Min
----------------------------------------------------------------------------------
2,454,230.63111       +/-0.00031     -989.0     -0.00103      -0.00092      I 
2,454,249.63673       +/-0.00077     -963.0      0.00042       0.00057      I 
2,454,252.55891       +/-0.00046     -959.0     -0.00110      -0.00096      I 
2,454,256.57899       +/-0.00070     -953.5     -0.00113      -0.00098      II
2,454,257.67461       +/-0.00038     -952.0     -0.00190      -0.00176      I 
2,454,278.50706       +/-0.00077     -923.5     -0.00087      -0.00072      II
2,454,279.60470       +/-0.00048     -922.0      0.00037       0.00053      I 
2,454,282.52827       +/-0.00044     -918.0      0.00024       0.00039      I 
2,454,283.62463       +/-0.00049     -916.5      0.00021       0.00036      II
2,454,286.54651       +/-0.00044     -912.5     -0.00161      -0.00146      II
2,454,287.64502       +/-0.00032     -911.0      0.00050       0.00066      I 
2,454,291.66576       +/-0.00050     -905.5      0.00115       0.00130      II
2,454,953.89883       +/-0.00030        0.5     -0.00020       0.00057      II 
2,454,954.26383       +/-0.00022        1.0     -0.00066       0.00011      I  
2,454,954.63106       +/-0.00079        1.5      0.00109       0.00187      II 
2,454,954.99363       +/-0.00070        2.0     -0.00179      -0.00102      I  
2,454,955.36131       +/-0.00042        2.5      0.00042       0.00119      II 
2,454,955.72618       +/-0.00029        3.0     -0.00017       0.00060      I  
2,454,956.09245       +/-0.00070        3.5      0.00063       0.00140      II 
2,454,956.45536       +/-0.00073        4.0     -0.00191      -0.00115      I  
2,454,956.82304       +/-0.00050        4.5      0.00030       0.00107      II 
2,454,957.18867       +/-0.00066        5.0      0.00046       0.00123      I  
2,454,957.55337       +/-0.00030        5.5     -0.00029       0.00047      II 
2,454,957.91674       +/-0.00087        6.0     -0.00238      -0.00163      I  
2,454,958.28608       +/-0.00083        6.5      0.00148       0.00225      II 
2,454,958.64978       +/-0.00030        7.0     -0.00027       0.00048      I  
2,454,959.01564       +/-0.00034        7.5      0.00012       0.00088      II 
2,454,959.37935       +/-0.00066        8.0     -0.00163      -0.00088      I  
2,454,959.74693       +/-0.00049        8.5      0.00048       0.00124      II 
2,454,960.11157       +/-0.00049        9.0     -0.00033       0.00042      I  
2,454,960.47795       +/-0.00052        9.5      0.00057       0.00133      II 
2,454,960.84136       +/-0.00064       10.0     -0.00147      -0.00072      I  
2,454,961.20783       +/-0.00033       10.5     -0.00046       0.00028      II 
2,454,961.57341       +/-0.00039       11.0     -0.00035       0.00040      I  
2,454,961.94040       +/-0.00078       11.5      0.00117       0.00192      II 
2,454,962.30293       +/-0.00057       12.0     -0.00175      -0.00101      I  
2,454,962.67078       +/-0.00057       12.5      0.00062       0.00137      II 
2,454,963.03465       +/-0.00048       13.0     -0.00096      -0.00022      I  
2,454,964.86407       +/-0.00074       15.5      0.00114       0.00188      II 
2,454,965.22866       +/-0.00036       16.0      0.00026       0.00100      I  
2,454,965.59263       +/-0.00042       16.5     -0.00122      -0.00049      II 
2,454,965.95741       +/-0.00073       17.0     -0.00191      -0.00118      I  
2,454,966.32648       +/-0.00088       17.5      0.00169       0.00243      II 
2,454,966.68990       +/-0.00012       18.0     -0.00034       0.00039      I  
2,454,967.05469       +/-0.00041       18.5     -0.00102      -0.00029      II 
2,454,967.41993       +/-0.00084       19.0     -0.00124      -0.00051      I   
2,454,968.15066       +/-0.00029       20.0     -0.00144      -0.00071      I  
2,454,968.51702       +/-0.00008       20.5     -0.00054       0.00018      II 
2,454,968.88266       +/-0.00046       21.0     -0.00036       0.00036      I  
2,454,969.24850       +/-0.00051       21.5      0.00001       0.00073      II 
2,454,969.61287       +/-0.00016       22.0     -0.00108      -0.00036      I  
2,454,969.98021       +/-0.00061       22.5      0.00079       0.00152      II 
2,454,970.71013       +/-0.00041       23.5     -0.00021       0.00051      II 
2,454,971.07408       +/-0.00061       24.0     -0.00172      -0.00101      I  
2,454,971.80591       +/-0.00027       25.0     -0.00082      -0.00011      I  
2,454,972.17090       +/-0.00069       25.5     -0.00129      -0.00058      II 
2,454,972.53678       +/-0.00049       26.0     -0.00088      -0.00017      I  
2,454,972.90501       +/-0.00087       26.5      0.00188       0.00260      II  
2,454,973.26732       +/-0.00040       27.0     -0.00126      -0.00056      I  
2,454,973.63315       +/-0.00054       27.5     -0.00090      -0.00019      II 
2,454,973.99847       +/-0.00039       28.0     -0.00104      -0.00034      I  
2,454,974.36607       +/-0.00073       28.5      0.00109       0.00180      II 
2,454,974.72911       +/-0.00026       29.0     -0.00133      -0.00062      I  
2,454,975.09598       +/-0.00036       29.5      0.00007       0.00078      II 
2,454,975.45982       +/-0.00074       30.0     -0.00154      -0.00084      I  
2,454,975.82841       +/-0.00078       30.5      0.00157       0.00228      II 
2,454,976.19151       +/-0.00016       31.0     -0.00078      -0.00008      I  
2,454,976.55730       +/-0.00033       31.5     -0.00045       0.00024      II 
2,454,976.92210       +/-0.00050       32.0     -0.00112      -0.00042      I  
2,454,977.29000       +/-0.00075       32.5      0.00131       0.00201      II 
2,454,977.65338       +/-0.00014       33.0     -0.00077      -0.00007      I  
2,454,978.01955       +/-0.00015       33.5     -0.00006       0.00063      II 
2,454,978.38402       +/-0.00048       34.0     -0.00105      -0.00036      I  
2,454,978.75181       +/-0.00076       34.5      0.00126       0.00196      II 
2,454,979.11407       +/-0.00034       35.0     -0.00193      -0.00124      I  
2,454,979.48233       +/-0.00053       35.5      0.00086       0.00155      II 
2,454,979.84654       +/-0.00048       36.0     -0.00039       0.00030      I  
2,454,980.21204       +/-0.00034       36.5     -0.00035       0.00033      II 
2,454,980.57701       +/-0.00031       37.0     -0.00084      -0.00016      I  
2,454,981.30786       +/-0.00028       38.0     -0.00092      -0.00024      I  
2,454,981.67437       +/-0.00044       38.5      0.00012       0.00081      II 
2,454,982.03913       +/-0.00055       39.0     -0.00058       0.00010      I  
2,454,982.40591       +/-0.00057       39.5      0.00073       0.00142      II 
2,454,982.76931       +/-0.00039       40.0     -0.00133      -0.00065      I  
2,454,983.13732       +/-0.00073       40.5      0.00121       0.00190      II 
2,454,983.50080       +/-0.00041       41.0     -0.00076      -0.00009      I  
2,454,983.86654       +/-0.00016       41.5     -0.00049       0.00019      II 
2,454,984.23161       +/-0.00005       42.0     -0.00088      -0.00021      I  
2,454,984.96285       +/-0.00054       43.0     -0.00057       0.00010      I  
2,454,986.06132       +/-0.00075       44.5      0.00150       0.00218      II 
2,454,986.42467       +/-0.00048       45.0     -0.00061       0.00006      I  
2,454,986.78968       +/-0.00062       45.5     -0.00106      -0.00039      II 
2,454,987.15524       +/-0.00013       46.0     -0.00096      -0.00030      I  
2,454,987.88593       +/-0.00051       47.0     -0.00120      -0.00054      I  
2,454,988.98504       +/-0.00074       48.5      0.00151       0.00218      II 
2,454,989.34790       +/-0.00055       49.0     -0.00109      -0.00043      I  
2,454,989.71411       +/-0.00033       49.5     -0.00034       0.00032      II 
2,454,990.07927       +/-0.00034       50.0     -0.00064       0.00001      I  
2,454,990.44604       +/-0.00040       50.5      0.00065       0.00132      II 
2,454,990.80962       +/-0.00035       51.0     -0.00122      -0.00057      I  
2,454,991.17740       +/-0.00057       51.5      0.00108       0.00175      II 
2,454,991.54044       +/-0.00043       52.0     -0.00133      -0.00068      I  
2,454,991.90740       +/-0.00032       52.5      0.00016       0.00082      II 
2,454,992.27214       +/-0.00020       53.0     -0.00056       0.00009      I  
2,454,992.63942       +/-0.00068       53.5      0.00125       0.00191      II 
2,454,993.00258       +/-0.00054       54.0     -0.00105      -0.00040      I  
2,454,993.36821       +/-0.00030       54.5     -0.00088      -0.00023      II 
2,454,993.73412       +/-0.00018       55.0     -0.00044       0.00021      I  
2,454,994.10178       +/-0.00084       55.5      0.00175       0.00241      II 
2,454,994.46407       +/-0.00067       56.0     -0.00141      -0.00077      I  
2,454,994.83097       +/-0.00043       56.5      0.00001       0.00067      II 
2,454,995.19570       +/-0.00006       57.0     -0.00071      -0.00007      I   
2,454,995.56300       +/-0.00069       57.5      0.00111       0.00177      II 
2,454,995.92617       +/-0.00051       58.0     -0.00117      -0.00053      I  
2,454,996.29303       +/-0.00044       58.5      0.00022       0.00086      II 
2,454,996.65716       +/-0.00018       59.0     -0.00111      -0.00047      I  
2,454,997.02467       +/-0.00066       59.5      0.00093       0.00157      II 
2,454,997.38880       +/-0.00040       60.0     -0.00040       0.00024      I  
2,454,997.75420       +/-0.00051       60.5     -0.00046       0.00017      II 
2,455,002.87129       +/-0.00030       67.5      0.00012       0.00075      II 
2,455,003.60278       +/-0.00079       68.5      0.00068       0.00131      II 
2,455,003.96473       +/-0.00076       69.0     -0.00283      -0.00221      I  
2,455,004.33428       +/-0.00081       69.5      0.00125       0.00188      II 
2,455,004.69860       +/-0.00046       70.0      0.00010       0.00073      I  
2,455,005.06348       +/-0.00031       70.5     -0.00047       0.00014      II 
2,455,005.42778       +/-0.00061       71.0     -0.00164      -0.00102      I  
2,455,005.79605       +/-0.00077       71.5      0.00116       0.00178      II 
2,455,006.15978       +/-0.00060       72.0     -0.00057       0.00005      I  
2,455,006.52510       +/-0.00008       72.5     -0.00071      -0.00010      II 
2,455,006.89067       +/-0.00039       73.0     -0.00061       0.00001      I  
2,455,007.25748       +/-0.00065       73.5      0.00073       0.00135      II 
2,455,007.62034       +/-0.00062       74.0     -0.00187      -0.00126      I  
2,455,007.98819       +/-0.00054       74.5      0.00051       0.00113      II 
2,455,008.35305       +/-0.00042       75.0     -0.00009       0.00052      I  
2,455,008.71799       +/-0.00040       75.5     -0.00061       0.00000      II 
2,455,009.45068       +/-0.00078       76.5      0.00114       0.00176      II 
2,455,009.81492       +/-0.00030       77.0     -0.00008       0.00053      I  
2,455,010.17916       +/-0.00050       77.5     -0.00130      -0.00070      II 
2,455,010.54473       +/-0.00050       78.0     -0.00120      -0.00059      I  
2,455,010.91178       +/-0.00054       78.5      0.00038       0.00099      II 
2,455,011.27626       +/-0.00010       79.0     -0.00060       0.00001      I  
2,455,011.64271       +/-0.00054       79.5      0.00038       0.00099      II 
2,455,012.00616       +/-0.00066       80.0     -0.00163      -0.00102      I  
2,455,012.73797       +/-0.00008       81.0     -0.00075      -0.00015      I  
2,455,013.10450       +/-0.00042       81.5      0.00031       0.00092      II 
2,455,013.46868       +/-0.00054       82.0     -0.00097      -0.00037      I  
2,455,013.83494       +/-0.00045       82.5     -0.00017       0.00043      II 
2,455,014.19982       +/-0.00008       83.0     -0.00076      -0.00016      I  
2,455,017.12314       +/-0.00027       87.0     -0.00116      -0.00057      I  
2,455,017.49036       +/-0.00049       87.5      0.00059       0.00119      II 
2,455,017.85459       +/-0.00039       88.0     -0.00064      -0.00005      I   
2,455,018.21997       +/-0.00036       88.5     -0.00073      -0.00014      II 
2,455,018.58552       +/-0.00035       89.0     -0.00064      -0.00005      I  
2,455,018.95245       +/-0.00056       89.5      0.00081       0.00141      II 
2,455,019.31589       +/-0.00029       90.0     -0.00120      -0.00061      I  
2,455,019.68246       +/-0.00041       90.5     -0.00010       0.00049      II 
2,455,020.04721       +/-0.00057       91.0     -0.00081      -0.00023      I  
2,455,020.41479       +/-0.00069       91.5      0.00129       0.00189      II 
2,455,020.77745       +/-0.00036       92.0     -0.00151      -0.00092      I  
2,455,021.14481       +/-0.00037       92.5      0.00038       0.00097      II 
2,455,021.50993       +/-0.00064       93.0      0.00003       0.00063      I  
2,455,021.87518       +/-0.00028       93.5     -0.00017       0.00041      II 
2,455,022.23924       +/-0.00047       94.0     -0.00158      -0.00099      I  
2,455,022.60648       +/-0.00032       94.5      0.00019       0.00078      II 
2,455,022.97204       +/-0.00072       95.0      0.00028       0.00087      I  
2,455,023.33684       +/-0.00048       95.5     -0.00037       0.00021      II 
2,455,023.70055       +/-0.00064       96.0     -0.00213      -0.00155      I  
2,455,024.43345       +/-0.00056       97.0     -0.00016       0.00042      I  
2,455,024.79914       +/-0.00044       97.5      0.00005       0.00064      II 
2,455,025.16272       +/-0.00056       98.0     -0.00182      -0.00125      I  
2,455,025.53069       +/-0.00045       98.5      0.00067       0.00126      II 
2,455,025.89543       +/-0.00041       99.0     -0.00005       0.00053      I  
2,455,026.26056       +/-0.00046       99.5     -0.00038       0.00019      II 
2,455,026.62544       +/-0.00037      100.0     -0.00097      -0.00039      I  
2,455,027.35641       +/-0.00038      101.0     -0.00093      -0.00036      I  
2,455,027.72364       +/-0.00067      101.5      0.00083       0.00141      II 
2,455,028.08690       +/-0.00064      102.0     -0.00137      -0.00080      I  
2,455,028.45431       +/-0.00063      102.5      0.00056       0.00114      II 
2,455,028.81786       +/-0.00028      103.0     -0.00134      -0.00077      I  
2,455,029.18569       +/-0.00075      103.5      0.00101       0.00159      II 
2,455,029.55018       +/-0.00059      104.0      0.00004       0.00061      I  
2,455,029.91355       +/-0.00082      104.5     -0.00205      -0.00148      II 
2,455,030.27991       +/-0.00007      105.0     -0.00116      -0.00059      I  
2,455,031.37618       +/-0.00065      106.5     -0.00129      -0.00072      II 
2,455,031.74183       +/-0.00008      107.0     -0.00110      -0.00054      I  
2,455,032.11015       +/-0.00089      107.5      0.00174       0.00232      II 
2,455,032.47204       +/-0.00070      108.0     -0.00183      -0.00126      I   
2,455,032.83922       +/-0.00052      108.5     -0.00011       0.00045      II 
2,455,033.20427       +/-0.00030      109.0     -0.00053       0.00004      I  
2,455,033.57031       +/-0.00023      109.5      0.00004       0.00061      II 
2,455,033.93535       +/-0.00051      110.0     -0.00038       0.00018      I  
2,455,034.30194       +/-0.00069      110.5      0.00073       0.00131      II 
2,455,034.66534       +/-0.00061      111.0     -0.00132      -0.00076      I  
2,455,035.03217       +/-0.00016      111.5      0.00003       0.00060      II 
2,455,035.39736       +/-0.00038      112.0     -0.00024       0.00033      I  
2,455,035.76417       +/-0.00095      112.5      0.00110       0.00167      II 
2,455,036.12715       +/-0.00038      113.0     -0.00138      -0.00082      I  
2,455,036.49371       +/-0.00027      113.5     -0.00029       0.00027      II 
2,455,036.85918       +/-0.00028      114.0     -0.00028       0.00028      I  
2,455,037.22532       +/-0.00062      114.5      0.00038       0.00095      II 
2,455,037.58995       +/-0.00045      115.0     -0.00045       0.00011      I  
2,455,037.95438       +/-0.00023      115.5     -0.00148      -0.00092      II 
2,455,038.32024       +/-0.00012      116.0     -0.00109      -0.00053      I  
2,455,039.05187       +/-0.00054      117.0     -0.00039       0.00016      I  
2,455,039.41534       +/-0.00076      117.5     -0.00239      -0.00183      II 
2,455,039.78223       +/-0.00016      118.0     -0.00097      -0.00041      I  
2,455,040.87741       +/-0.00074      119.5     -0.00219      -0.00163      II 
2,455,041.24471       +/-0.00029      120.0     -0.00035       0.00020      I  
2,455,041.61170       +/-0.00089      120.5      0.00116       0.00172      II 
2,455,042.34112       +/-0.00050      121.5     -0.00034       0.00021      II 
2,455,042.70636       +/-0.00038      122.0     -0.00057      -0.00002      I  
2,455,043.07291       +/-0.00054      122.5      0.00050       0.00106      II 
2,455,043.43743       +/-0.00044      123.0     -0.00044       0.00012      I  
2,455,043.80385       +/-0.00063      123.5      0.00051       0.00107      II 
2,455,044.16767       +/-0.00058      124.0     -0.00113      -0.00058      I  
2,455,044.53426       +/-0.00022      124.5     -0.00001       0.00054      II 
2,455,045.26617       +/-0.00085      125.5      0.00096       0.00152      II 
2,455,045.62931       +/-0.00046      126.0     -0.00136      -0.00081      I  
2,455,045.99646       +/-0.00051      126.5      0.00032       0.00087      II -----------------------------------------------------------------------------------------------
2,455,046.36160       +/-0.00034      127.0     -0.00000       0.00055      I  
2,455,046.72776       +/-0.00061      127.5      0.00068       0.00124      II 
2,455,047.09108       +/-0.00063      128.0     -0.00146      -0.00091      I  
2,455,047.45854       +/-0.00046      128.5      0.00053       0.00108      II 
2,455,048.18926       +/-0.00040      129.5      0.00031       0.00087      II 
2,455,048.55339       +/-0.00056      130.0     -0.00102      -0.00047      I  
2,455,048.92119       +/-0.00075      130.5      0.00131       0.00186      II 
2,455,049.28468       +/-0.00008      131.0     -0.00066      -0.00011      I  
2,455,049.65103       +/-0.00026      131.5      0.00021       0.00077      II 
2,455,050.01604       +/-0.00060      132.0     -0.00024       0.00031      I  
2,455,050.38264       +/-0.00066      132.5      0.00089       0.00144      II 
2,455,051.11370       +/-0.00066      133.5      0.00101       0.00157      II 
2,455,051.47788       +/-0.00039      134.0     -0.00027       0.00028      I  
2,455,051.84504       +/-0.00090      134.5      0.00142       0.00197      II 
2,455,052.20791       +/-0.00030      135.0     -0.00117      -0.00063      I  
2,455,052.57503       +/-0.00034      135.5      0.00047       0.00102      II 
2,455,052.93981       +/-0.00035      136.0     -0.00021       0.00034      I  
2,455,053.30695       +/-0.00073      136.5      0.00146       0.00201      II 
2,455,053.66968       +/-0.00062      137.0     -0.00127      -0.00073      I  
2,455,054.03699       +/-0.00027      137.5      0.00056       0.00111      II 
2,455,054.40182       +/-0.00031      138.0     -0.00007       0.00047      I  
2,455,054.76851       +/-0.00072      138.5      0.00114       0.00170      II 
2,455,055.13153       +/-0.00063      139.0     -0.00129      -0.00075      I  
2,455,055.49983       +/-0.00067      139.5      0.00153       0.00208      II 
2,455,055.86363       +/-0.00026      140.0     -0.00013       0.00041      I  
2,455,056.22953       +/-0.00030      140.5      0.00029       0.00084      II 
2,455,056.96223       +/-0.00090      141.5      0.00206       0.00261      II 
2,455,057.32483       +/-0.00009      142.0     -0.00080      -0.00026      I  
2,455,057.69145       +/-0.00019      142.5      0.00034       0.00089      II 
2,455,058.05619       +/-0.00046      143.0     -0.00038       0.00016      I  
2,455,058.42351       +/-0.00063      143.5      0.00146       0.00201      II 
2,455,058.78679       +/-0.00017      144.0     -0.00071      -0.00017      I  
2,455,059.15331       +/-0.00014      144.5      0.00033       0.00088      II 
2,455,059.51809       +/-0.00052      145.0     -0.00035       0.00019      I  
2,455,059.88545       +/-0.00081      145.5      0.00153       0.00208      II 
2,455,060.24845       +/-0.00033      146.0     -0.00093      -0.00039      I  
2,455,060.61550       +/-0.00026      146.5      0.00065       0.00119      II 
2,455,060.97973       +/-0.00027      147.0     -0.00058      -0.00004      I  
2,455,061.34812       +/-0.00096      147.5      0.00233       0.00288      II 
2,455,061.71065       +/-0.00051      148.0     -0.00060      -0.00006      I  
2,455,062.07603       +/-0.00012      148.5     -0.00069      -0.00015      II 
2,455,062.44218       +/-0.00035      149.0     -0.00001       0.00053      I  
2,455,063.17229       +/-0.00054      150.0     -0.00083      -0.00030      I  
2,455,064.63512       +/-0.00062      152.0      0.00011       0.00066      I  
2,455,065.00125       +/-0.00061      152.5      0.00077       0.00132      II 
2,455,065.36446       +/-0.00027      153.0     -0.00148      -0.00094      I  
2,455,066.09754       +/-0.00078      154.0      0.00066       0.00120      I  
2,455,066.46290       +/-0.00055      154.5      0.00055       0.00110      II 
2,455,066.82494       +/-0.00077      155.0     -0.00287      -0.00233      I  
2,455,067.19508       +/-0.00069      155.5      0.00179       0.00234      II 
2,455,067.55999       +/-0.00074      156.0      0.00123       0.00178      I  
2,455,067.92374       +/-0.00051      156.5     -0.00048       0.00006      II 
2,455,068.28810       +/-0.00062      157.0     -0.00158      -0.00105      I  
2,455,068.65743       +/-0.00093      157.5      0.00227       0.00281      II 
2,455,069.02063       +/-0.00038      158.0      0.00000       0.00054      I  
2,455,069.38651       +/-0.00045      158.5      0.00041       0.00095      II 
2,455,069.75050       +/-0.00057      159.0     -0.00106      -0.00052      I  
2,455,070.11878       +/-0.00073      159.5      0.00174       0.00229      II 
2,455,070.48226       +/-0.00021      160.0     -0.00024       0.00030      I  
2,455,070.84897       +/-0.00047      160.5      0.00099       0.00154      II 
2,455,071.21307       +/-0.00057      161.0     -0.00037       0.00017      I  
2,455,071.57988       +/-0.00056      161.5      0.00097       0.00151      II 
2,455,071.94348       +/-0.00013      162.0     -0.00089      -0.00036      I  
2,455,072.31188       +/-0.00080      162.5      0.00203       0.00257      II 
2,455,072.67498       +/-0.00050      163.0     -0.00033       0.00020      I  
2,455,073.04083       +/-0.00025      163.5      0.00004       0.00058      II 
2,455,073.40527       +/-0.00043      164.0     -0.00098      -0.00045      I  
2,455,073.77347       +/-0.00069      164.5      0.00174       0.00228      II 
2,455,074.13710       +/-0.00049      165.0     -0.00009       0.00044      I  
2,455,074.50278       +/-0.00050      165.5      0.00011       0.00066      II 
2,455,074.86714       +/-0.00011      166.0     -0.00099      -0.00045      I  
2,455,075.23483       +/-0.00049      166.5      0.00122       0.00177      II 
2,455,075.59944       +/-0.00056      167.0      0.00036       0.00091      I  
2,455,075.96515       +/-0.00058      167.5      0.00060       0.00115      II 
2,455,076.32818       +/-0.00057      168.0     -0.00183      -0.00129      I  
2,455,076.69701       +/-0.00063      168.5      0.00153       0.00207      II 
2,455,077.06147       +/-0.00062      169.0      0.00052       0.00106      I  
2,455,077.42671       +/-0.00047      169.5      0.00029       0.00083      II 
2,455,078.15883       +/-0.00070      170.5      0.00147       0.00201      II 
2,455,078.52309       +/-0.00041      171.0      0.00026       0.00080      I  
2,455,079.62034       +/-0.00062      172.5      0.00110       0.00164      II 
2,455,079.98384       +/-0.00007      173.0     -0.00086      -0.00033      I  
2,455,080.35165       +/-0.00077      173.5      0.00147       0.00201      II 
2,455,081.08057       +/-0.00030      174.5     -0.00054      -0.00001      II 
2,455,081.44608       +/-0.00003      175.0     -0.00050       0.00003      I  
2,455,081.81401       +/-0.00094      175.5      0.00195       0.00249      II 
2,455,082.17707       +/-0.00067      176.0     -0.00045       0.00008      I  
2,455,082.54179       +/-0.00070      176.5     -0.00120      -0.00067      II 
2,455,082.90817       +/-0.00025      177.0     -0.00029       0.00024      I  
2,455,083.27576       +/-0.00088      177.5      0.00182       0.00236      II 
2,455,083.63902       +/-0.00068      178.0     -0.00038       0.00015      I  
2,455,084.00441       +/-0.00052      178.5     -0.00046       0.00007      II 
2,455,084.36974       +/-0.00036      179.0     -0.00060      -0.00007      I  
2,455,084.73748       +/-0.00080      179.5      0.00166       0.00220      II 
2,455,085.10021       +/-0.00053      180.0     -0.00107      -0.00054      I  
2,455,085.46685       +/-0.00036      180.5      0.00009       0.00063      II 
2,455,085.83207       +/-0.00048      181.0     -0.00015       0.00038      I  
2,455,086.19849       +/-0.00040      181.5      0.00079       0.00133      II 
2,455,086.56224       +/-0.00024      182.0     -0.00092      -0.00039      I  
2,455,086.92907       +/-0.00033      182.5      0.00043       0.00097      II 
2,455,087.29404       +/-0.00057      183.0     -0.00006       0.00047      I  
2,455,087.65992       +/-0.00045      183.5      0.00034       0.00088      II 
2,455,088.02380       +/-0.00030      184.0     -0.00124      -0.00071      I  
2,455,089.48609       +/-0.00002      186.0     -0.00083      -0.00030      I  
2,455,089.85396       +/-0.00069      186.5      0.00156       0.00210      II 
2,455,090.21751       +/-0.00048      187.0     -0.00035       0.00018      I  
2,455,090.58298       +/-0.00042      187.5     -0.00035       0.00018      II 
2,455,090.94822       +/-0.00015      188.0     -0.00058      -0.00005      I  
2,455,093.50811       +/-0.00073      191.5      0.00100       0.00155      II 
2,455,093.87188       +/-0.00047      192.0     -0.00069      -0.00016      I  
2,455,094.23755       +/-0.00013      192.5     -0.00049       0.00004      II 
2,455,094.60340       +/-0.00027      193.0     -0.00011       0.00042      I  
2,455,094.96936       +/-0.00048      193.5      0.00037       0.00091      II 
2,455,095.33356       +/-0.00054      194.0     -0.00089      -0.00036      I  
2,455,095.70045       +/-0.00038      194.5      0.00052       0.00106      II 
2,455,096.06426       +/-0.00023      195.0     -0.00113      -0.00060      I  
2,455,096.43221       +/-0.00070      195.5      0.00134       0.00188      II 
2,455,096.79539       +/-0.00059      196.0     -0.00095      -0.00041      I  
2,455,097.89317       +/-0.00024      197.5      0.00041       0.00096      II 
2,455,098.25806       +/-0.00064      198.0     -0.00016       0.00037      I  
2,455,098.62309       +/-0.00032      198.5     -0.00060      -0.00007      II 
2,455,098.98800       +/-0.00028      199.0     -0.00116      -0.00063      I  
2,455,099.35548       +/-0.00043      199.5      0.00084       0.00138      II 
2,455,099.71931       +/-0.00043      200.0     -0.00079      -0.00026      I  
2,455,100.08631       +/-0.00068      200.5      0.00073       0.00127      II 
2,455,100.81660       +/-0.00022      201.5      0.00007       0.00062      II 
2,455,101.18145       +/-0.00042      202.0     -0.00054       0.00000      I  
2,455,101.54856       +/-0.00053      202.5      0.00109       0.00163      II 
2,455,101.91229       +/-0.00036      203.0     -0.00064      -0.00011      I  
2,455,102.27691       +/-0.00070      203.5     -0.00149      -0.00096      II 
2,455,102.64329       +/-0.00017      204.0     -0.00058      -0.00005      I  
2,455,103.37326       +/-0.00082      205.0     -0.00156      -0.00102      I  
2,455,103.73792       +/-0.00099      205.5     -0.00237      -0.00183      II 
2,455,104.10543       +/-0.00017      206.0     -0.00033       0.00021      I  
2,455,104.83470       +/-0.00084      207.0     -0.00200      -0.00147      I  
2,455,105.20073       +/-0.00081      207.5     -0.00144      -0.00091      II 
2,455,105.56781       +/-0.00043      208.0      0.00015       0.00070      I  
2,455,105.93372       +/-0.00045      208.5      0.00059       0.00114      II 
2,455,106.29712       +/-0.00074      209.0     -0.00147      -0.00093      I  
2,455,106.66381       +/-0.00046      209.5     -0.00025       0.00028      II 
2,455,107.02913       +/-0.00028      210.0     -0.00040       0.00013      I  
2,455,107.39486       +/-0.00005      210.5     -0.00014       0.00039      II 
2,455,107.76026       +/-0.00051      211.0     -0.00022       0.00032      I  
2,455,108.12576       +/-0.00040      211.5     -0.00019       0.00035      II 
2,455,108.48968       +/-0.00059      212.0     -0.00174      -0.00120      I  
2,455,108.85725       +/-0.00029      212.5      0.00035       0.00089      II 
2,455,109.22274       +/-0.00045      213.0      0.00037       0.00091      I  
2,455,109.58649       +/-0.00063      213.5     -0.00135      -0.00081      II 
2,455,109.95182       +/-0.00065      214.0     -0.00149      -0.00095      I  
2,455,110.31918       +/-0.00049      214.5      0.00039       0.00094      II 
2,455,110.68427       +/-0.00026      215.0      0.00001       0.00056      I  
2,455,111.04919       +/-0.00050      215.5     -0.00053       0.00000      II 
2,455,111.41445       +/-0.00042      216.0     -0.00074      -0.00021      I  
2,455,111.78002       +/-0.00019      216.5     -0.00065      -0.00011      II 
2,455,112.14584       +/-0.00016      217.0     -0.00030       0.00024      I  
2,455,112.51221       +/-0.00051      217.5      0.00059       0.00114      II 
2,455,112.87577       +/-0.00067      218.0     -0.00131      -0.00078      I  
2,455,113.24248       +/-0.00041      218.5     -0.00008       0.00046      II 
2,455,114.70420       +/-0.00025      220.5     -0.00024       0.00029      II 
2,455,115.07008       +/-0.00046      221.0      0.00015       0.00070      I  
2,455,115.43478       +/-0.00009      221.5     -0.00061      -0.00007      II 
2,455,115.80049       +/-0.00036      222.0     -0.00037       0.00017      I  
2,455,116.16705       +/-0.00067      222.5      0.00071       0.00125      II 
2,455,116.53028       +/-0.00029      223.0     -0.00153      -0.00099      I  
2,455,116.89732       +/-0.00023      223.5      0.00003       0.00058      II 
2,455,117.62771       +/-0.00059      224.5     -0.00051       0.00002      II 
2,455,117.99248       +/-0.00061      225.0     -0.00122      -0.00068      I  
2,455,118.35905       +/-0.00015      225.5     -0.00012       0.00042      II 
2,455,118.72558       +/-0.00061      226.0      0.00093       0.00148      I  
2,455,119.45400       +/-0.00060      227.0     -0.00159      -0.00105      I  
2,455,119.82206       +/-0.00068      227.5      0.00099       0.00154      II 
2,455,120.18706       +/-0.00052      228.0      0.00052       0.00107      I  
2,455,120.55131       +/-0.00040      228.5     -0.00069      -0.00016      II 
2,455,121.64872       +/-0.00041      230.0      0.00029       0.00084      I  
2,455,122.01331       +/-0.00011      230.5     -0.00058      -0.00005      II 
2,455,122.37850       +/-0.00050      231.0     -0.00087      -0.00033      I  
2,455,122.74627       +/-0.00091      231.5      0.00142       0.00197      II 
2,455,123.11009       +/-0.00038      232.0     -0.00022       0.00032      I  
2,455,124.57154       +/-0.00030      234.0     -0.00066      -0.00013      I  
2,455,124.93815       +/-0.00035      234.5      0.00046       0.00101      II 
2,455,125.30328       +/-0.00037      235.0      0.00012       0.00067      I  
2,455,125.66917       +/-0.00054      235.5      0.00054       0.00108      II 
2,455,126.03323       +/-0.00050      236.0     -0.00087      -0.00033      I  
2,455,126.76540       +/-0.00040      237.0      0.00035       0.00090      I  
2,455,127.13049       +/-0.00043      237.5     -0.00003       0.00051      II 
2,455,127.49588       +/-0.00052      238.0     -0.00011       0.00043      I  
2,455,127.86216       +/-0.00052      238.5      0.00069       0.00124      II 
2,455,128.22680       +/-0.00016      239.0     -0.00013       0.00040      I  
2,455,128.59294       +/-0.00038      239.5      0.00052       0.00107      II 
2,455,128.95782       +/-0.00053      240.0     -0.00006       0.00048      I  
2,455,129.32444       +/-0.00067      240.5      0.00108       0.00162      II 
2,455,129.68782       +/-0.00012      241.0     -0.00101      -0.00047      I  
2,455,130.05510       +/-0.00042      241.5      0.00079       0.00134      II 
2,455,130.42077       +/-0.00076      242.0      0.00099       0.00153      I  
2,455,130.78489       +/-0.00028      242.5     -0.00036       0.00018      II 
2,455,131.14980       +/-0.00027      243.0     -0.00092      -0.00038      I  
2,455,131.51796       +/-0.00078      243.5      0.00176       0.00230      II 
2,455,131.88240       +/-0.00063      244.0      0.00072       0.00127      I  
2,455,132.24663       +/-0.00046      244.5     -0.00051       0.00003      II 
2,455,132.61180       +/-0.00041      245.0     -0.00081      -0.00028      I  
2,455,132.97949       +/-0.00070      245.5      0.00139       0.00194      II 
2,455,133.70918       +/-0.00050      246.5      0.00014       0.00068      II 
2,455,134.07417       +/-0.00042      247.0     -0.00034       0.00020      I  
2,455,134.44122       +/-0.00060      247.5      0.00123       0.00178      II 
2,455,134.80574       +/-0.00030      248.0      0.00027       0.00082      I  
2,455,135.17193       +/-0.00055      248.5      0.00099       0.00154      II 
2,455,135.53618       +/-0.00054      249.0     -0.00022       0.00031      I  
2,455,135.90231       +/-0.00043      249.5      0.00042       0.00097      II 
2,455,136.26792       +/-0.00057      250.0      0.00056       0.00111      I  
2,455,136.63368       +/-0.00039      250.5      0.00085       0.00139      II 
2,455,136.99770       +/-0.00070      251.0     -0.00060      -0.00006      I  
2,455,137.36585       +/-0.00091      251.5      0.00207       0.00262      II 
2,455,137.72849       +/-0.00019      252.0     -0.00076      -0.00022      I  
2,455,138.09595       +/-0.00045      252.5      0.00122       0.00177      II 
2,455,138.82632       +/-0.00052      253.5      0.00064       0.00119      II 
2,455,139.19039       +/-0.00026      254.0     -0.00075      -0.00021      I  
2,455,139.55764       +/-0.00051      254.5      0.00102       0.00156      II 
2,455,139.92371       +/-0.00079      255.0      0.00161       0.00216      I  
2,455,140.28688       +/-0.00048      255.5     -0.00068      -0.00015      II 
2,455,140.65155       +/-0.00068      256.0     -0.00149      -0.00095      I  
2,455,141.74896       +/-0.00040      257.5     -0.00050       0.00004      II 
2,455,142.11436       +/-0.00057      258.0     -0.00057      -0.00004      I  
2,455,142.48255       +/-0.00089      258.5      0.00213       0.00268      II 
2,455,142.84618       +/-0.00036      259.0      0.00029       0.00083      I  
2,455,143.21137       +/-0.00036      259.5      0.00000       0.00055      II 
2,455,143.57670       +/-0.00052      260.0     -0.00013       0.00041      I  
2,455,143.94281       +/-0.00034      260.5      0.00050       0.00104      II 
2,455,144.67448       +/-0.00063      261.5      0.00122       0.00176      II 
2,455,145.03780       +/-0.00054      262.0     -0.00093      -0.00039      I  
2,455,145.40453       +/-0.00050      262.5      0.00032       0.00086      II 
2,455,145.76966       +/-0.00044      263.0     -0.00002       0.00052      I  
2,455,146.13735       +/-0.00097      263.5      0.00219       0.00273      II 
2,455,146.49997       +/-0.00057      264.0     -0.00066      -0.00012      I  
2,455,146.86479       +/-0.00078      264.5     -0.00131      -0.00077      II 
2,455,147.23230       +/-0.00074      265.0      0.00072       0.00126      I  
2,455,147.59821       +/-0.00053      265.5      0.00115       0.00170      II 
2,455,147.96173       +/-0.00032      266.0     -0.00079      -0.00026      I  
2,455,148.32771       +/-0.00040      266.5     -0.00029       0.00025      II 
2,455,148.69334       +/-0.00062      267.0     -0.00013       0.00040      I  
2,455,149.06074       +/-0.00091      267.5      0.00178       0.00233      II 
2,455,149.42354       +/-0.00033      268.0     -0.00088      -0.00035      I  
2,455,149.79004       +/-0.00047      268.5      0.00013       0.00068      II 
2,455,150.15516       +/-0.00051      269.0     -0.00021       0.00032      I  
2,455,150.52179       +/-0.00063      269.5      0.00094       0.00148      II 
2,455,150.88640       +/-0.00017      270.0      0.00007       0.00061      I  
2,455,151.25124       +/-0.00024      270.5     -0.00055      -0.00002      II 
2,455,151.61735       +/-0.00060      271.0      0.00007       0.00061      I  
2,455,151.98354       +/-0.00068      271.5      0.00079       0.00133      II 
2,455,152.34742       +/-0.00016      272.0     -0.00080      -0.00027      I  
2,455,152.71475       +/-0.00069      272.5      0.00105       0.00159      II 
2,455,153.07879       +/-0.00063      273.0     -0.00038       0.00015      I  
2,455,153.44472       +/-0.00042      273.5      0.00007       0.00061      II 
2,455,153.80976       +/-0.00021      274.0     -0.00036       0.00017      I  
2,455,154.17678       +/-0.00069      274.5      0.00118       0.00172      II 
2,455,156.73409       +/-0.00054      278.0      0.00016       0.00070      I  
2,455,157.10058       +/-0.00085      278.5      0.00118       0.00172      II 
2,455,157.83067       +/-0.00066      279.5      0.00032       0.00086      II 
2,455,158.19540       +/-0.00056      280.0     -0.00042       0.00011      I  
2,455,158.56234       +/-0.00077      280.5      0.00104       0.00158      II 
2,455,158.92651       +/-0.00012      281.0     -0.00026       0.00027      I  
2,455,159.29222       +/-0.00037      281.5     -0.00002       0.00051      II 
2,455,159.65751       +/-0.00052      282.0     -0.00021       0.00032      I  
2,455,160.02422       +/-0.00075      282.5      0.00102       0.00156      II 
2,455,160.75522       +/-0.00055      283.5      0.00107       0.00160      II 
2,455,161.11925       +/-0.00043      284.0     -0.00037       0.00016      I  
2,455,161.48558       +/-0.00052      284.5      0.00048       0.00101      II 
2,455,161.85016       +/-0.00032      285.0     -0.00041       0.00012      I  
2,455,162.21749       +/-0.00083      285.5      0.00143       0.00197      II 
2,455,162.58077       +/-0.00053      286.0     -0.00075      -0.00022      I  
2,455,162.94734       +/-0.00045      286.5      0.00033       0.00087      II 
2,455,163.31258       +/-0.00050      287.0      0.00010       0.00064      I  
2,455,163.67888       +/-0.00056      287.5      0.00092       0.00146      II 
2,455,164.04281       +/-0.00058      288.0     -0.00061      -0.00009      I  
2,455,164.41065       +/-0.00093      288.5      0.00174       0.00228      II 
2,455,164.77441       +/-0.00068      289.0      0.00003       0.00056      I  
2,455,165.13963       +/-0.00025      289.5     -0.00022       0.00031      II 
2,455,165.50466       +/-0.00016      290.0     -0.00067      -0.00014      I  
2,455,166.23568       +/-0.00053      291.0     -0.00060      -0.00007      I  
2,455,166.60103       +/-0.00017      291.5     -0.00072      -0.00020      II 
2,455,166.96718       +/-0.00017      292.0     -0.00005       0.00048      I  
2,455,167.69676       +/-0.00073      293.0     -0.00142      -0.00090      I  
2,455,168.06350       +/-0.00044      293.5     -0.00016       0.00037      II 
2,455,168.42949       +/-0.00055      294.0      0.00035       0.00088      I  
2,455,168.79589       +/-0.00086      294.5      0.00127       0.00181      II 
2,455,169.15880       +/-0.00070      295.0     -0.00128      -0.00076      I  
2,455,169.52603       +/-0.00055      295.5      0.00046       0.00099      II 
2,455,169.89118       +/-0.00041      296.0      0.00014       0.00067      I  
2,455,170.25741       +/-0.00069      296.5      0.00089       0.00142      II 
2,455,170.62102       +/-0.00049      297.0     -0.00097      -0.00044      I  
2,455,170.98781       +/-0.00055      297.5      0.00034       0.00087      II 
2,455,171.35274       +/-0.00053      298.0     -0.00020       0.00032      I  
2,455,171.71918       +/-0.00069      298.5      0.00076       0.00129      II 
2,455,172.08365       +/-0.00023      299.0     -0.00024       0.00028      I  
2,455,172.44942       +/-0.00057      299.5      0.00005       0.00057      II 
2,455,172.81432       +/-0.00040      300.0     -0.00052       0.00000      I  
2,455,173.54524       +/-0.00008      301.0     -0.00055      -0.00003      I  
2,455,173.91189       +/-0.00058      301.5      0.00061       0.00114      II 
2,455,174.27618       +/-0.00055      302.0     -0.00057      -0.00005      I  
2,455,174.64301       +/-0.00069      302.5      0.00078       0.00131      II 
2,455,175.00758       +/-0.00011      303.0     -0.00012       0.00040      I  
2,455,175.73804       +/-0.00049      304.0     -0.00061      -0.00009      I  
2,455,176.10440       +/-0.00043      304.5      0.00027       0.00079      II 
2,455,176.46976       +/-0.00034      305.0      0.00015       0.00067      I  
2,455,176.83657       +/-0.00091      305.5      0.00148       0.00201      II 
2,455,177.19891       +/-0.00081      306.0     -0.00164      -0.00113      I  
2,455,177.56659       +/-0.00055      306.5      0.00055       0.00107      II 
2,455,177.93203       +/-0.00068      307.0      0.00051       0.00104      I  
2,455,178.66100       +/-0.00065      308.0     -0.00146      -0.00095      I  
2,455,179.02944       +/-0.00086      308.5      0.00150       0.00202      II 
2,455,179.39376       +/-0.00053      309.0      0.00034       0.00086      I  
2,455,179.75874       +/-0.00013      309.5     -0.00015       0.00036      II 
2,455,180.12418       +/-0.00016      310.0     -0.00018       0.00033      I  
2,455,180.49064       +/-0.00077      310.5      0.00079       0.00131      II 
2,455,180.85450       +/-0.00054      311.0     -0.00082      -0.00031      I  
2,455,181.58658       +/-0.00029      312.0      0.00030       0.00082      I  
2,455,181.95181       +/-0.00048      312.5      0.00005       0.00057      II 
2,455,182.31569       +/-0.00073      313.0     -0.00153      -0.00103      I  
2,455,185.60821       +/-0.00096      317.5      0.00169       0.00220      II 
2,455,186.33703       +/-0.00005      318.5     -0.00044       0.00007      II 
2,455,186.70205       +/-0.00056      319.0     -0.00089      -0.00039      I  
2,455,187.43463       +/-0.00069      320.0      0.00072       0.00123      I  
2,455,187.79887       +/-0.00022      320.5     -0.00050       0.00000      II 
2,455,188.16436       +/-0.00020      321.0     -0.00049       0.00001      I  
2,455,188.89592       +/-0.00050      322.0      0.00011       0.00062      I  
2,455,189.26153       +/-0.00047      322.5      0.00024       0.00075      II 
2,455,189.62666       +/-0.00010      323.0     -0.00010       0.00040      I  
2,455,189.99261       +/-0.00052      323.5      0.00037       0.00087      II 
2,455,190.35742       +/-0.00052      324.0     -0.00029       0.00021      I  
2,455,190.72459       +/-0.00089      324.5      0.00139       0.00190      II 
2,455,191.08878       +/-0.00030      325.0      0.00011       0.00061      I  
2,455,191.81968       +/-0.00054      326.0      0.00005       0.00056      I  
2,455,192.18677       +/-0.00096      326.5      0.00167       0.00217      II 
2,455,192.54985       +/-0.00029      327.0     -0.00072      -0.00023      I  
2,455,192.91624       +/-0.00025      327.5      0.00018       0.00068      II 
2,455,193.28157       +/-0.00038      328.0      0.00003       0.00054      I  
2,455,194.01222       +/-0.00045      329.0     -0.00026       0.00023      I  
2,455,194.74276       +/-0.00043      330.0     -0.00067      -0.00019      I  
2,455,195.11001       +/-0.00054      330.5      0.00109       0.00159      II 
2,455,195.47458       +/-0.00049      331.0      0.00018       0.00068      I  
2,455,195.84021       +/-0.00027      331.5      0.00033       0.00083      II 
2,455,196.20511       +/-0.00012      332.0     -0.00023       0.00025      I  
2,455,196.57173       +/-0.00066      332.5      0.00090       0.00140      II 
2,455,196.93585       +/-0.00061      333.0     -0.00045       0.00004      I  
2,455,197.66713       +/-0.00012      334.0     -0.00012       0.00036      I  
2,455,198.03315       +/-0.00043      334.5      0.00041       0.00090      II 
2,455,198.39750       +/-0.00052      335.0     -0.00071      -0.00022      I  
2,455,198.76531       +/-0.00091      335.5      0.00162       0.00211      II 
2,455,199.12910       +/-0.00014      336.0     -0.00006       0.00042      I  
2,455,199.49366       +/-0.00030      336.5     -0.00098      -0.00050      II 
2,455,199.86007       +/-0.00043      337.0     -0.00005       0.00043      I  
2,455,200.22698       +/-0.00077      337.5      0.00138       0.00187      II 
2,455,200.59049       +/-0.00018      338.0     -0.00058      -0.00010      I  
2,455,200.95637       +/-0.00012      338.5     -0.00018       0.00030      II 
2,455,201.32200       +/-0.00046      339.0     -0.00003       0.00045      I  
2,455,201.68924       +/-0.00088      339.5      0.00173       0.00221      II 
2,455,202.05178       +/-0.00065      340.0     -0.00120      -0.00072      I  
2,455,202.41863       +/-0.00015      340.5      0.00016       0.00065      II 
2,455,202.78458       +/-0.00046      341.0      0.00064       0.00112      I  
2,455,203.51381       +/-0.00044      342.0     -0.00108      -0.00061      I  
2,455,203.88194       +/-0.00086      342.5      0.00156       0.00204      II 
2,455,204.61046       +/-0.00055      343.5     -0.00086      -0.00039      II 
2,455,204.97591       +/-0.00056      344.0     -0.00089      -0.00042      I  
2,455,205.70728       +/-0.00005      345.0     -0.00048      -0.00001      I  
2,455,206.07290       +/-0.00023      345.5     -0.00033       0.00013      II 
2,455,206.43828       +/-0.00052      346.0     -0.00043       0.00004      I  
2,455,206.80550       +/-0.00075      346.5      0.00130       0.00178      II 
2,455,207.16925       +/-0.00011      347.0     -0.00042       0.00005      I  
2,455,207.53550       +/-0.00036      347.5      0.00035       0.00082      II 
2,455,207.90011       +/-0.00050      348.0     -0.00051      -0.00005      I  
2,455,208.26660       +/-0.00048      348.5      0.00049       0.00096      II 
2,455,208.63183       +/-0.00035      349.0      0.00024       0.00072      I  
2,455,208.99819       +/-0.00064      349.5      0.00113       0.00160      II 
2,455,209.72865       +/-0.00055      350.5      0.00063       0.00110      II 
2,455,210.09385       +/-0.00064      351.0      0.00035       0.00082      I  
2,455,210.45940       +/-0.00045      351.5      0.00043       0.00089      II 
2,455,210.82346       +/-0.00050      352.0     -0.00098      -0.00053      I  
2,455,211.19013       +/-0.00046      352.5      0.00020       0.00067      II 
2,455,211.55569       +/-0.00052      353.0      0.00028       0.00075      I  
2,455,211.92146       +/-0.00042      353.5      0.00058       0.00104      II 
2,455,212.65118       +/-0.00039      354.5     -0.00065      -0.00020      II 
2,455,213.01704       +/-0.00066      355.0     -0.00027       0.00018      I  
2,455,213.38455       +/-0.00094      355.5      0.00175       0.00221      II 
2,455,213.74743       +/-0.00018      356.0     -0.00084      -0.00038      I  
2,455,214.11283       +/-0.00043      356.5     -0.00091      -0.00046      II 
2,455,214.47955       +/-0.00064      357.0      0.00032       0.00078      I  
2,455,215.20961       +/-0.00073      358.0     -0.00057      -0.00012      I  
2,455,215.57476       +/-0.00023      358.5     -0.00089      -0.00045      II 
2,455,215.94167       +/-0.00071      359.0      0.00053       0.00098      I  
2,455,217.40240       +/-0.00055      361.0     -0.00064      -0.00020      I  
2,455,217.76822       +/-0.00035      361.5     -0.00030       0.00014      II 
2,455,218.13418       +/-0.00041      362.0      0.00017       0.00062      I  
2,455,218.49997       +/-0.00043      362.5      0.00048       0.00093      II 
2,455,218.86417       +/-0.00032      363.0     -0.00079      -0.00035      I  
2,455,219.22970       +/-0.00045      363.5     -0.00074      -0.00030      II 
2,455,219.59639       +/-0.00068      364.0      0.00047       0.00091      I  
2,455,219.96226       +/-0.00069      364.5      0.00086       0.00130      II 
2,455,220.32554       +/-0.00050      365.0     -0.00133      -0.00090      I  
2,455,221.05835       +/-0.00071      366.0      0.00052       0.00096      I  
2,455,221.42414       +/-0.00063      366.5      0.00083       0.00127      II 
2,455,221.78710       +/-0.00056      367.0     -0.00168      -0.00125      I  
2,455,222.15323       +/-0.00045      367.5     -0.00103      -0.00060      II 
2,455,222.52026       +/-0.00059      368.0      0.00051       0.00095      I  
2,455,222.88569       +/-0.00059      368.5      0.00046       0.00090      II 
2,455,223.24945       +/-0.00025      369.0     -0.00124      -0.00082      I  
2,455,223.61561       +/-0.00028      369.5     -0.00056      -0.00014      II 
2,455,223.98205       +/-0.00051      370.0      0.00039       0.00082      I  
2,455,224.34698       +/-0.00032      370.5     -0.00015       0.00027      II 
2,455,224.71170       +/-0.00058      371.0     -0.00091      -0.00049      I  
2,455,225.07791       +/-0.00006      371.5     -0.00018       0.00025      II 
2,455,225.44306       +/-0.00037      372.0     -0.00050      -0.00008      I  
2,455,225.80923       +/-0.00046      372.5      0.00018       0.00061      II 
2,455,226.17470       +/-0.00054      373.0      0.00017       0.00060      I  
2,455,226.53885       +/-0.00028      373.5     -0.00115      -0.00073      II 
2,455,226.90480       +/-0.00045      374.0     -0.00068      -0.00026      I  
2,455,227.27139       +/-0.00046      374.5      0.00042       0.00085      II 
2,455,227.63677       +/-0.00053      375.0      0.00033       0.00075      I  
2,455,228.00084       +/-0.00031      375.5     -0.00107      -0.00066      II 
2,455,228.36632       +/-0.00035      376.0     -0.00107      -0.00066      I  
2,455,228.73352       +/-0.00053      376.5      0.00064       0.00106      II 
2,455,229.09894       +/-0.00062      377.0      0.00058       0.00100      I  
2,455,229.46188       +/-0.00087      377.5     -0.00195      -0.00154      II 
2,455,234.21469       +/-0.00028      384.0     -0.00036       0.00004      I  
2,455,234.58099       +/-0.00024      384.5      0.00046       0.00086      II 
2,455,234.94575       +/-0.00028      385.0     -0.00025       0.00014      I  
2,455,235.31047       +/-0.00079      385.5     -0.00101      -0.00062      II 
2,455,235.67755       +/-0.00070      386.0      0.00058       0.00098      I  
2,455,236.04260       +/-0.00024      386.5      0.00015       0.00055      II 
2,455,236.40684       +/-0.00047      387.0     -0.00108      -0.00069      I  
2,455,236.77325       +/-0.00036      387.5     -0.00015       0.00024      II 
2,455,237.13979       +/-0.00077      388.0      0.00091       0.00130      I  
2,455,237.86883       +/-0.00024      389.0     -0.00100      -0.00062      I  
2,455,238.60127       +/-0.00058      390.0      0.00047       0.00086      I  
2,455,238.96459       +/-0.00073      390.5     -0.00168      -0.00130      II 
2,455,239.33176       +/-0.00028      391.0      0.00000       0.00039      I  
2,455,239.69777       +/-0.00046      391.5      0.00053       0.00092      II 
2,455,240.06220       +/-0.00050      392.0     -0.00051      -0.00013      I  
2,455,240.42752       +/-0.00027      392.5     -0.00066      -0.00029      II 
2,455,240.79468       +/-0.00074      393.0      0.00101       0.00139      I  
2,455,241.15806       +/-0.00037      393.5     -0.00108      -0.00071      II 
2,455,241.52364       +/-0.00052      394.0     -0.00098      -0.00061      I  
2,455,241.89087       +/-0.00058      394.5      0.00076       0.00114      II 
2,455,242.25616       +/-0.00066      395.0      0.00057       0.00095      I  
2,455,242.62010       +/-0.00004      395.5     -0.00096      -0.00059      II 
2,455,242.98617       +/-0.00043      396.0     -0.00036       0.00000      I  
2,455,243.35244       +/-0.00050      396.5      0.00042       0.00079      II 
2,455,243.71793       +/-0.00054      397.0      0.00043       0.00080      I  
2,455,244.08273       +/-0.00032      397.5     -0.00024       0.00012      II 
2,455,244.44868       +/-0.00035      398.0      0.00022       0.00059      I  
2,455,244.81374       +/-0.00036      398.5     -0.00019       0.00017      II 
2,455,245.54543       +/-0.00053      399.5      0.00053       0.00090      II 
2,455,245.91092       +/-0.00038      400.0      0.00055       0.00091      I  
2,455,246.64098       +/-0.00045      401.0     -0.00034       0.00001      I  
2,455,247.00834       +/-0.00088      401.5      0.00153       0.00189      II 
2,455,247.37259       +/-0.00030      402.0      0.00030       0.00066      I  
2,455,247.73588       +/-0.00072      402.5     -0.00188      -0.00153      II 
2,455,248.46975       +/-0.00066      403.5      0.00102       0.00138      II 
2,455,248.83470       +/-0.00054      404.0      0.00049       0.00085      I  
2,455,249.19840       +/-0.00039      404.5     -0.00128      -0.00093      II 
2,455,249.56458       +/-0.00049      405.0     -0.00057      -0.00023      I  
2,455,249.93179       +/-0.00069      405.5      0.00115       0.00150      II 
2,455,250.29707       +/-0.00067      406.0      0.00095       0.00130      I  
2,455,250.66037       +/-0.00032      406.5     -0.00122      -0.00088      II 
2,455,251.02628       +/-0.00045      407.0     -0.00079      -0.00045      I  
2,455,251.39395       +/-0.00069      407.5      0.00139       0.00174      II 
2,455,251.75888       +/-0.00072      408.0      0.00084       0.00119      I  
2,455,252.12208       +/-0.00037      408.5     -0.00143      -0.00109      II 
2,455,252.48900       +/-0.00028      409.0      0.00001       0.00035      I  
2,455,252.85566       +/-0.00053      409.5      0.00119       0.00153      II 
2,455,253.22067       +/-0.00070      410.0      0.00072       0.00106      I  
2,455,253.58432       +/-0.00058      410.5     -0.00110      -0.00077      II 
2,455,253.95087       +/-0.00017      411.0     -0.00003       0.00030      I  
2,455,254.31702       +/-0.00046      411.5      0.00063       0.00097      II 
2,455,254.68172       +/-0.00065      412.0     -0.00014       0.00019      I  
2,455,255.04860       +/-0.00070      412.5      0.00125       0.00159      II 
2,455,255.41271       +/-0.00008      413.0     -0.00011       0.00022      I  
2,455,255.77728       +/-0.00049      413.5     -0.00102      -0.00069      II 
2,455,256.14436       +/-0.00061      414.0      0.00058       0.00091      I  
2,455,256.51009       +/-0.00051      414.5      0.00083       0.00116      II 
2,455,256.87521       +/-0.00036      415.0      0.00047       0.00080      I  
2,455,257.23920       +/-0.00041      415.5     -0.00101      -0.00069      II 
2,455,257.60589       +/-0.00048      416.0      0.00019       0.00052      I  
2,455,257.97249       +/-0.00068      416.5      0.00131       0.00164      II 
2,455,258.33646       +/-0.00031      417.0     -0.00019       0.00013      I  
2,455,258.70182       +/-0.00009      417.5     -0.00031       0.00001      II 
2,455,259.06738       +/-0.00046      418.0     -0.00023       0.00009      I  
2,455,259.43482       +/-0.00071      418.5      0.00172       0.00205      II 
2,455,259.79893       +/-0.00047      419.0      0.00035       0.00068      I  
2,455,260.16313       +/-0.00028      419.5     -0.00092      -0.00060      II 
2,455,260.52985       +/-0.00037      420.0      0.00032       0.00064      I  
2,455,260.89589       +/-0.00050      420.5      0.00088       0.00120      II 
2,455,261.26079       +/-0.00067      421.0      0.00030       0.00062      I  
2,455,261.62574       +/-0.00015      421.5     -0.00022       0.00009      II 
2,455,261.99145       +/-0.00020      422.0      0.00000       0.00032      I  
2,455,262.35709       +/-0.00036      422.5      0.00016       0.00048      II 
2,455,262.72238       +/-0.00047      423.0     -0.00002       0.00028      I  
2,455,263.45268       +/-0.00010      424.0     -0.00068      -0.00038      I  
2,455,263.81769       +/-0.00058      424.5     -0.00115      -0.00085      II 
2,455,264.18510       +/-0.00065      425.0      0.00078       0.00108      I  
2,455,264.55105       +/-0.00067      425.5      0.00125       0.00155      II 
2,455,264.91432       +/-0.00013      426.0     -0.00095      -0.00066      I  
2,455,265.28005       +/-0.00037      426.5     -0.00070      -0.00041      II 
2,455,265.64724       +/-0.00062      427.0      0.00100       0.00130      I  
2,455,266.37558       +/-0.00057      428.0     -0.00161      -0.00132      I  
2,455,266.74392       +/-0.00058      428.5      0.00124       0.00154      II 
2,455,267.10868       +/-0.00068      429.0      0.00052       0.00082      I  
2,455,267.47357       +/-0.00050      429.5     -0.00006       0.00023      II 
2,455,267.83886       +/-0.00038      430.0     -0.00025       0.00004      I  
2,455,268.20493       +/-0.00022      430.5      0.00033       0.00063      II 
2,455,268.57048       +/-0.00034      431.0      0.00041       0.00070      I  
2,455,269.30085       +/-0.00036      432.0     -0.00017       0.00011      I  
2,455,269.66699       +/-0.00032      432.5      0.00048       0.00077      II 
2,455,270.03185       +/-0.00019      433.0     -0.00013       0.00015      I  
2,455,270.39854       +/-0.00048      433.5      0.00107       0.00136      II 
2,455,270.76213       +/-0.00051      434.0     -0.00081      -0.00053      I  
2,455,271.12926       +/-0.00055      434.5      0.00083       0.00112      II 
2,455,271.49410       +/-0.00022      435.0      0.00019       0.00047      I  
2,455,271.85912       +/-0.00037      435.5     -0.00026       0.00001      II 
2,455,272.22439       +/-0.00044      436.0     -0.00047      -0.00020      I  
2,455,272.59176       +/-0.00076      436.5      0.00141       0.00169      II 
2,455,272.95583       +/-0.00009      437.0      0.00000       0.00028      I  
2,455,273.32074       +/-0.00028      437.5     -0.00056      -0.00029      II 
2,455,273.68654       +/-0.00056      438.0     -0.00023       0.00003      I  
2,455,274.05381       +/-0.00074      438.5      0.00155       0.00182      II 
2,455,274.41685       +/-0.00009      439.0     -0.00088      -0.00062      I  
2,455,274.78403       +/-0.00045      439.5      0.00081       0.00108      II 
2,455,276.61042       +/-0.00032      442.0     -0.00019       0.00007      I  
2,455,276.97597       +/-0.00045      442.5     -0.00012       0.00014      II 
2,455,277.34143       +/-0.00050      443.0     -0.00014       0.00012      I  
2,455,278.07090       +/-0.00058      444.0     -0.00163      -0.00137      I  
2,455,278.43837       +/-0.00040      444.5      0.00036       0.00062      II 
2,455,278.80382       +/-0.00055      445.0      0.00033       0.00059      I  
2,455,279.17022       +/-0.00072      445.5      0.00125       0.00150      II 
2,455,279.53292       +/-0.00061      446.0     -0.00152      -0.00128      I  
2,455,279.90032       +/-0.00035      446.5      0.00039       0.00064      II 
2,455,280.26606       +/-0.00062      447.0      0.00065       0.00090      I  
2,455,280.63103       +/-0.00035      447.5      0.00014       0.00039      II 
2,455,281.36343       +/-0.00082      448.5      0.00158       0.00183      II 
2,455,281.72708       +/-0.00047      449.0     -0.00024       0.00000      I  
2,455,282.09263       +/-0.00019      449.5     -0.00017       0.00007      II 
2,455,282.45825       +/-0.00012      450.0     -0.00003       0.00021      I  
2,455,282.82535       +/-0.00076      450.5      0.00159       0.00183      II 
2,455,283.18803       +/-0.00076      451.0     -0.00120      -0.00097      I  
2,455,283.55529       +/-0.00052      451.5      0.00057       0.00081      II 
2,455,284.28633       +/-0.00043      452.5      0.00065       0.00089      II 
2,455,284.64982       +/-0.00059      453.0     -0.00133      -0.00110      I  
2,455,285.01743       +/-0.00055      453.5      0.00079       0.00103      II 
2,455,285.38234       +/-0.00041      454.0      0.00022       0.00046      I  
2,455,285.74871       +/-0.00063      454.5      0.00111       0.00135      II 
2,455,286.11154       +/-0.00073      455.0     -0.00153      -0.00130      I  
2,455,286.47895       +/-0.00041      455.5      0.00039       0.00063      II 
2,455,287.21139       +/-0.00091      456.5      0.00187       0.00210      II 
2,455,287.57326       +/-0.00068      457.0     -0.00173      -0.00151      I  
2,455,287.94122       +/-0.00036      457.5      0.00075       0.00097      II 
2,455,288.30642       +/-0.00061      458.0      0.00047       0.00069      I  
2,455,288.67233       +/-0.00054      458.5      0.00090       0.00112      II 
2,455,289.03571       +/-0.00046      459.0     -0.00119      -0.00098      I  
2,455,289.40366       +/-0.00064      459.5      0.00127       0.00149      II 
2,455,289.76772       +/-0.00063      460.0     -0.00014       0.00007      I  
2,455,290.13465       +/-0.00076      460.5      0.00130       0.00152      II 
2,455,290.49809       +/-0.00012      461.0     -0.00073      -0.00052      I  
2,455,290.86497       +/-0.00031      461.5      0.00066       0.00088      II 
2,455,291.22906       +/-0.00051      462.0     -0.00072      -0.00051      I  
2,455,291.96067       +/-0.00016      463.0     -0.00007       0.00014      I  
2,455,292.32533       +/-0.00023      463.5     -0.00089      -0.00068      II 
2,455,292.69123       +/-0.00051      464.0     -0.00047      -0.00026      I  
2,455,293.05927       +/-0.00088      464.5      0.00209       0.00230      II 
2,455,293.42236       +/-0.00028      465.0     -0.00029      -0.00009      I  
2,455,293.78813       +/-0.00013      465.5     -0.00000       0.00020      II 
2,455,294.15264       +/-0.00046      466.0     -0.00097      -0.00077      I  
2,455,294.88500       +/-0.00046      467.0      0.00042       0.00063      I  
2,455,295.25051       +/-0.00032      467.5      0.00045       0.00065      II 
2,455,295.61422       +/-0.00059      468.0     -0.00131      -0.00112      I  
2,455,295.98311       +/-0.00075      468.5      0.00209       0.00229      II 
2,455,296.34664       +/-0.00063      469.0      0.00014       0.00034      I  
2,455,296.71218       +/-0.00030      469.5      0.00020       0.00040      II 
2,455,297.07691       +/-0.00024      470.0     -0.00054      -0.00035      I  
2,455,297.44481       +/-0.00078      470.5      0.00188       0.00207      II 
2,455,297.80838       +/-0.00045      471.0     -0.00002       0.00016      I  
2,455,298.17427       +/-0.00027      471.5      0.00038       0.00057      II 
2,455,298.53915       +/-0.00009      472.0     -0.00021      -0.00003      I  
2,455,299.26920       +/-0.00075      473.0     -0.00112      -0.00094      I  
2,455,299.63765       +/-0.00071      473.5      0.00184       0.00203      II 
2,455,300.00167       +/-0.00033      474.0      0.00038       0.00057      I  
2,455,300.36652       +/-0.00029      474.5     -0.00024      -0.00006      II 
2,455,300.73140       +/-0.00051      475.0     -0.00084      -0.00066      I  
2,455,301.46338       +/-0.00024      476.0      0.00018       0.00036      I  
2,455,302.56247       +/-0.00096      477.5      0.00283       0.00301      II 
2,455,303.29057       +/-0.00010      478.5     -0.00002       0.00015      II 
2,455,303.65587       +/-0.00039      479.0     -0.00020      -0.00003      I  
2,455,304.02378       +/-0.00075      479.5      0.00222       0.00240      II 
2,455,304.38651       +/-0.00058      480.0     -0.00052      -0.00035      I  
2,455,304.75371       +/-0.00047      480.5      0.00119       0.00137      II 
2,455,305.11764       +/-0.00018      481.0     -0.00035      -0.00018      I  
2,455,305.48468       +/-0.00037      481.5      0.00120       0.00138      II 
2,455,305.84884       +/-0.00060      482.0     -0.00011       0.00006      I  
2,455,306.21579       +/-0.00061      482.5      0.00136       0.00153      II 
2,455,306.57955       +/-0.00007      483.0     -0.00035      -0.00019      I  
2,455,306.94644       +/-0.00030      483.5      0.00105       0.00122      II 
2,455,307.31086       +/-0.00048      484.0     -0.00000       0.00016      I  
2,455,307.67770       +/-0.00065      484.5      0.00135       0.00152      II 
2,455,309.50377       +/-0.00025      487.0      0.00002       0.00018      I  
2,455,309.87046       +/-0.00058      487.5      0.00124       0.00139      II 
2,455,310.23413       +/-0.00047      488.0     -0.00056      -0.00042      I  
2,455,310.60126       +/-0.00064      488.5      0.00108       0.00123      II 
2,455,310.96553       +/-0.00024      489.0     -0.00012       0.00002      I  
2,455,311.33247       +/-0.00062      489.5      0.00133       0.00148      II 
2,455,311.69619       +/-0.00042      490.0     -0.00042      -0.00028      I  
2,455,312.06312       +/-0.00057      490.5      0.00102       0.00117      II 
2,455,312.42700       +/-0.00035      491.0     -0.00057      -0.00043      I  
2,455,312.79401       +/-0.00051      491.5      0.00095       0.00110      II 
2,455,313.15898       +/-0.00027      492.0      0.00044       0.00059      I  
2,455,313.52398       +/-0.00043      492.5     -0.00003       0.00011      II 
2,455,314.62090       +/-0.00022      494.0      0.00045       0.00059      I  
2,455,314.98454       +/-0.00081      494.5     -0.00138      -0.00125      II 
2,455,315.35082       +/-0.00056      495.0     -0.00058      -0.00045      I  
2,455,316.08173       +/-0.00012      496.0     -0.00063      -0.00050      I  
2,455,316.44717       +/-0.00039      496.5     -0.00067      -0.00054      II 
2,455,317.18084       +/-0.00094      497.5      0.00204       0.00217      II 
2,455,317.54361       +/-0.00016      498.0     -0.00066      -0.00054      I  
2,455,317.90958       +/-0.00019      498.5     -0.00017      -0.00005      II 
2,455,318.27510       +/-0.00052      499.0     -0.00013      -0.00001      I  
2,455,318.64155       +/-0.00056      499.5      0.00083       0.00096      II 
2,455,319.00568       +/-0.00007      500.0     -0.00051      -0.00039      I  
2,455,319.37284       +/-0.00055      500.5      0.00116       0.00130      II 
2,455,320.10274       +/-0.00054      501.5      0.00011       0.00024      II 
2,455,320.46781       +/-0.00027      502.0     -0.00029      -0.00017      I  
2,455,320.83515       +/-0.00077      502.5      0.00156       0.00169      II 
2,455,321.19874       +/-0.00030      503.0     -0.00032      -0.00020      I  
2,455,321.56444       +/-0.00047      503.5     -0.00010       0.00002      II 
2,455,321.92993       +/-0.00052      504.0     -0.00009       0.00003      I  
2,455,322.29710       +/-0.00077      504.5      0.00159       0.00172      II 
2,455,322.66043       +/-0.00042      505.0     -0.00055      -0.00043      I  
2,455,323.02613       +/-0.00038      505.5     -0.00033      -0.00021      II 
2,455,323.39166       +/-0.00040      506.0     -0.00028      -0.00016      I  
2,455,324.12231       +/-0.00017      507.0     -0.00058      -0.00047      I  
2,455,324.48835       +/-0.00031      507.5     -0.00002       0.00009      II 
2,455,324.85372       +/-0.00064      508.0     -0.00013      -0.00002      I  
2,455,325.22036       +/-0.00061      508.5      0.00102       0.00114      II 
2,455,325.58496       +/-0.00015      509.0      0.00014       0.00026      I  
2,455,325.95036       +/-0.00024      509.5      0.00006       0.00018      II 
2,455,326.31504       +/-0.00052      510.0     -0.00073      -0.00062      I  
2,455,326.68228       +/-0.00061      510.5      0.00103       0.00114      II 
2,455,327.04671       +/-0.00014      511.0     -0.00001       0.00009      I  
2,455,327.41316       +/-0.00052      511.5      0.00095       0.00106      II 
2,455,327.77652       +/-0.00076      512.0     -0.00116      -0.00106      I  
2,455,328.14353       +/-0.00049      512.5      0.00036       0.00047      II 
2,455,328.50928       +/-0.00063      513.0      0.00063       0.00074      I  
2,455,328.87509       +/-0.00047      513.5      0.00096       0.00107      II 
2,455,329.23785       +/-0.00074      514.0     -0.00174      -0.00165      I  
2,455,329.60548       +/-0.00035      514.5      0.00040       0.00051      II 
2,455,329.97142       +/-0.00073      515.0      0.00086       0.00097      I  
2,455,330.33662       +/-0.00029      515.5      0.00058       0.00069      II 
2,455,330.70004       +/-0.00064      516.0     -0.00147      -0.00137      I  
2,455,331.06801       +/-0.00045      516.5      0.00101       0.00112      II 
2,455,331.43287       +/-0.00069      517.0      0.00039       0.00050      I  
2,455,332.16214       +/-0.00041      518.0     -0.00128      -0.00119      I  
2,455,332.52909       +/-0.00037      518.5      0.00018       0.00028      II 
2,455,332.89503       +/-0.00070      519.0      0.00064       0.00074      I  
2,455,333.26079       +/-0.00058      519.5      0.00092       0.00102      II 
2,455,333.62464       +/-0.00020      520.0     -0.00070      -0.00061      I  
2,455,333.99141       +/-0.00022      520.5      0.00058       0.00068      II 
2,455,334.35670       +/-0.00058      521.0      0.00040       0.00049      I  
2,455,335.08628       +/-0.00016      522.0     -0.00097      -0.00088      I  
2,455,335.45406       +/-0.00064      522.5      0.00132       0.00142      II 
2,455,335.81845       +/-0.00058      523.0      0.00023       0.00033      I  
2,455,336.18298       +/-0.00025      523.5     -0.00071      -0.00062      II 
2,455,336.54950       +/-0.00033      524.0      0.00033       0.00042      I  
2,455,338.01212       +/-0.00077      526.0      0.00103       0.00112      I  
2,455,338.37704       +/-0.00044      526.5      0.00047       0.00056      II 
2,455,338.74060       +/-0.00054      527.0     -0.00144      -0.00136      I  
2,455,339.10896       +/-0.00069      527.5      0.00144       0.00153      II 
2,455,339.47387       +/-0.00068      528.0      0.00087       0.00096      I  
2,455,339.83824       +/-0.00011      528.5     -0.00023      -0.00015      II 
2,455,340.20321       +/-0.00030      529.0     -0.00074      -0.00066      I  
2,455,340.57121       +/-0.00079      529.5      0.00177       0.00186      II 
2,455,340.93488       +/-0.00062      530.0     -0.00003       0.00005      I  
2,455,341.30076       +/-0.00040      530.5      0.00037       0.00045      II 
2,455,341.66661       +/-0.00044      531.0      0.00074       0.00082      I  
2,455,342.03188       +/-0.00037      531.5      0.00053       0.00061      II 
2,455,342.39615       +/-0.00054      532.0     -0.00067      -0.00059      I  
2,455,343.12818       +/-0.00028      533.0      0.00040       0.00048      I  
2,455,343.49397       +/-0.00036      533.5      0.00071       0.00079      II 
2,455,343.85830       +/-0.00062      534.0     -0.00043      -0.00036      I  
2,455,344.22612       +/-0.00089      534.5      0.00190       0.00198      II 
2,455,344.59002       +/-0.00041      535.0      0.00032       0.00040      I  
2,455,344.95519       +/-0.00011      535.5      0.00002       0.00009      II 
2,455,345.32114       +/-0.00051      536.0      0.00049       0.00057      I  
2,455,345.68756       +/-0.00074      536.5      0.00143       0.00151      II 
2,455,346.05165       +/-0.00027      537.0      0.00004       0.00012      I  
2,455,346.41801       +/-0.00040      537.5      0.00092       0.00100      II 
2,455,346.78240       +/-0.00042      538.0     -0.00016      -0.00009      I  
2,455,347.14986       +/-0.00080      538.5      0.00182       0.00189      II 
2,455,347.51343       +/-0.00048      539.0     -0.00008      -0.00002      I  
2,455,347.87968       +/-0.00036      539.5      0.00068       0.00076      II 
2,455,348.24477       +/-0.00029      540.0      0.00029       0.00037      I  
2,455,348.61181       +/-0.00066      540.5      0.00185       0.00193      II 
2,455,348.97546       +/-0.00041      541.0      0.00003       0.00010      I  
2,455,349.34082       +/-0.00009      541.5     -0.00008      -0.00002      II 
2,455,349.70722       +/-0.00055      542.0      0.00083       0.00090      I  
2,455,350.43668       +/-0.00054      543.0     -0.00066      -0.00059      I  
2,455,351.16914       +/-0.00057      544.0      0.00084       0.00091      I  
2,455,351.89822       +/-0.00058      545.0     -0.00103      -0.00097      I  
2,455,352.26563       +/-0.00041      545.5      0.00090       0.00096      II 
2,455,352.63164       +/-0.00078      546.0      0.00143       0.00150      I  
2,455,352.99596       +/-0.00014      546.5      0.00027       0.00034      II 
2,455,353.36061       +/-0.00061      547.0     -0.00055      -0.00049      I  
2,455,353.72803       +/-0.00062      547.5      0.00138       0.00145      II 
2,455,354.09276       +/-0.00058      548.0      0.00064       0.00070      I  
2,455,354.45852       +/-0.00039      548.5      0.00092       0.00099      II 
2,455,354.82222       +/-0.00098      549.0     -0.00085      -0.00079      I  
2,455,355.18959       +/-0.00053      549.5      0.00103       0.00110      II 
2,455,355.55431       +/-0.00042      550.0      0.00028       0.00034      I  
2,455,355.92079       +/-0.00049      550.5      0.00128       0.00134      II 
2,455,356.28526       +/-0.00032      551.0      0.00027       0.00033      I  
2,455,356.65068       +/-0.00042      551.5      0.00021       0.00028      II 
2,455,357.01568       +/-0.00050      552.0     -0.00026      -0.00020      I  
2,455,357.38344       +/-0.00082      552.5      0.00202       0.00208      II 
2,455,358.11226       +/-0.00034      553.5     -0.00011      -0.00006      II 
2,455,358.47761       +/-0.00040      554.0     -0.00024      -0.00018      I  
2,455,359.20927       +/-0.00033      555.0      0.00046       0.00052      I  
2,455,359.57376       +/-0.00038      555.5     -0.00052      -0.00047      II 
2,455,359.93941       +/-0.00065      556.0     -0.00035      -0.00029      I  
2,455,360.30714       +/-0.00078      556.5      0.00190       0.00196      II 
2,455,361.03564       +/-0.00049      557.5     -0.00055      -0.00050      II 
2,455,361.40131       +/-0.00047      558.0     -0.00036      -0.00031      I  
2,455,361.76893       +/-0.00082      558.5      0.00178       0.00184      II 
2,455,362.13268       +/-0.00022      559.0      0.00005       0.00011      I  
2,455,362.49822       +/-0.00006      559.5      0.00011       0.00017      II 
2,455,362.86370       +/-0.00050      560.0      0.00011       0.00017      I  
2,455,363.22937       +/-0.00050      560.5      0.00031       0.00037      II 
2,455,363.59429       +/-0.00026      561.0     -0.00024      -0.00019      I  
2,455,363.96121       +/-0.00069      561.5      0.00119       0.00125      II 
2,455,364.32580       +/-0.00040      562.0      0.00031       0.00036      I  
2,455,364.68977       +/-0.00062      562.5     -0.00119      -0.00114      II 
2,455,365.05599       +/-0.00028      563.0     -0.00045      -0.00040      I  
2,455,365.78746       +/-0.00024      564.0      0.00006       0.00011      I  
2,455,366.51871       +/-0.00070      565.0      0.00035       0.00041      I  
2,455,366.88507       +/-0.00077      565.5      0.00123       0.00129      II 
2,455,367.24857       +/-0.00041      566.0     -0.00073      -0.00069      I  
2,455,367.61419       +/-0.00049      566.5     -0.00059      -0.00054      II 
2,455,367.97981       +/-0.00042      567.0     -0.00045      -0.00040      I  
2,455,368.34705       +/-0.00078      567.5      0.00131       0.00136      II 
2,455,368.71163       +/-0.00030      568.0      0.00041       0.00046      I  
2,455,369.07535       +/-0.00068      568.5     -0.00134      -0.00129      II 
2,455,369.44163       +/-0.00065      569.0     -0.00054      -0.00049      I  
2,455,369.80879       +/-0.00071      569.5      0.00114       0.00119      II 
2,455,370.17355       +/-0.00044      570.0      0.00042       0.00048      I  
2,455,370.53694       +/-0.00056      570.5     -0.00166      -0.00161      II 
2,455,370.90345       +/-0.00051      571.0     -0.00062      -0.00058      I  
2,455,372.73109       +/-0.00050      573.5     -0.00037      -0.00032      II 
2,455,373.09668       +/-0.00037      574.0     -0.00026      -0.00021      I  
2,455,373.46267       +/-0.00032      574.5      0.00025       0.00030      II 
2,455,373.82764       +/-0.00042      575.0     -0.00025      -0.00020      I  
2,455,374.19184       +/-0.00058      575.5     -0.00153      -0.00148      II 
2,455,374.55924       +/-0.00054      576.0      0.00039       0.00044      I  
2,455,374.92457       +/-0.00032      576.5      0.00024       0.00030      II 
2,455,375.28880       +/-0.00054      577.0     -0.00100      -0.00095      I  
2,455,375.65410       +/-0.00056      577.5     -0.00117      -0.00113      II 
2,455,376.02111       +/-0.00067      578.0      0.00035       0.00041      I  
2,455,376.38585       +/-0.00023      578.5     -0.00038      -0.00033      II 
2,455,376.75057       +/-0.00039      579.0     -0.00113      -0.00109      I  
2,455,377.11691       +/-0.00070      579.5     -0.00027      -0.00022      II 
2,455,377.48320       +/-0.00070      580.0      0.00053       0.00059      I  
2,455,377.84593       +/-0.00075      580.5     -0.00220      -0.00216      II 
2,455,378.21334       +/-0.00008      581.0     -0.00027      -0.00022      I  
2,455,378.57887       +/-0.00023      581.5     -0.00022      -0.00017      II 
2,455,378.94443       +/-0.00056      582.0     -0.00013      -0.00009      I  
2,455,379.30805       +/-0.00085      582.5     -0.00199      -0.00194      II 
2,455,379.67541       +/-0.00021      583.0     -0.00011      -0.00006      I  
2,455,380.40556       +/-0.00049      584.0     -0.00091      -0.00086      I  
2,455,380.77025       +/-0.00086      584.5     -0.00169      -0.00165      II 
2,455,381.13800       +/-0.00058      585.0      0.00057       0.00062      I  
2,455,381.50208       +/-0.00025      585.5     -0.00082      -0.00077      II 
2,455,381.86759       +/-0.00062      586.0     -0.00078      -0.00074      I  
2,455,382.23260       +/-0.00084      586.5     -0.00125      -0.00121      II 
2,455,382.59995       +/-0.00071      587.0      0.00061       0.00067      I  
2,455,382.96346       +/-0.00061      587.5     -0.00134      -0.00130      II 
2,455,383.32980       +/-0.00041      588.0     -0.00048      -0.00043      I  
2,455,383.69541       +/-0.00038      588.5     -0.00035      -0.00030      II 
2,455,384.06074       +/-0.00036      589.0     -0.00049      -0.00045      I  
2,455,384.42664       +/-0.00015      589.5     -0.00007      -0.00002      II 
2,455,384.79184       +/-0.00013      590.0     -0.00034      -0.00030      I  
2,455,385.15680       +/-0.00049      590.5     -0.00086      -0.00081      II 
2,455,385.52394       +/-0.00064      591.0      0.00079       0.00085      I  
2,455,385.88680       +/-0.00089      591.5     -0.00181      -0.00177      II 
2,455,386.25396       +/-0.00012      592.0     -0.00013      -0.00008      I  
2,455,386.61953       +/-0.00031      592.5     -0.00003       0.00001      II 
2,455,386.98485       +/-0.00048      593.0     -0.00019      -0.00014      I  
2,455,387.34940       +/-0.00076      593.5     -0.00112      -0.00107      II 
2,455,387.71549       +/-0.00006      594.0     -0.00050      -0.00046      I  
2,455,388.08265       +/-0.00042      594.5      0.00117       0.00123      II 
2,455,388.44660       +/-0.00054      595.0     -0.00035      -0.00030      I  
2,455,388.81029       +/-0.00097      595.5     -0.00213      -0.00208      II 
2,455,389.17829       +/-0.00056      596.0      0.00038       0.00044      I  
2,455,389.54344       +/-0.00010      596.5      0.00006       0.00011      II 
2,455,389.90842       +/-0.00049      597.0     -0.00043      -0.00038      I  
2,455,390.27329       +/-0.00064      597.5     -0.00103      -0.00099      II 
2,455,390.63993       +/-0.00039      598.0      0.00012       0.00018      I  
2,455,391.00467       +/-0.00019      598.5     -0.00061      -0.00056      II 
2,455,391.37092       +/-0.00027      599.0      0.00016       0.00022      I  
2,455,391.73571       +/-0.00050      599.5     -0.00052      -0.00047      II 
2,455,392.10078       +/-0.00038      600.0     -0.00092      -0.00087      I  
2,455,392.46737       +/-0.00015      600.5      0.00018       0.00024      II 
2,455,392.83312       +/-0.00039      601.0      0.00046       0.00051      I  
2,455,393.19742       +/-0.00051      601.5     -0.00071      -0.00066      II 
2,455,393.56282       +/-0.00057      602.0     -0.00079      -0.00074      I  
2,455,393.92855       +/-0.00030      602.5     -0.00053      -0.00048      II 
2,455,394.29558       +/-0.00061      603.0      0.00101       0.00107      I  
2,455,394.65958       +/-0.00031      603.5     -0.00045      -0.00040      II 
2,455,395.39100       +/-0.00034      604.5      0.00001       0.00007      II 
2,455,395.75703       +/-0.00057      605.0      0.00056       0.00062      I  
2,455,396.12254       +/-0.00023      605.5      0.00060       0.00066      II 
2,455,396.48568       +/-0.00073      606.0     -0.00173      -0.00168      I  
2,455,396.85273       +/-0.00027      606.5     -0.00016      -0.00010      II 
2,455,397.21974       +/-0.00088      607.0      0.00137       0.00143      I  
2,455,397.58337       +/-0.00012      607.5     -0.00047      -0.00041      II 
2,455,398.31526       +/-0.00048      608.5      0.00046       0.00053      II 
2,455,398.68114       +/-0.00072      609.0      0.00087       0.00093      I  
2,455,399.04480       +/-0.00048      609.5     -0.00094      -0.00088      II 
2,455,399.41089       +/-0.00045      610.0     -0.00032      -0.00027      I  
2,455,400.50783       +/-0.00019      611.5      0.00018       0.00025      II 
2,455,400.87358       +/-0.00028      612.0      0.00046       0.00052      I  
2,455,401.23860       +/-0.00038      612.5      0.00000       0.00007      II 
2,455,401.60329       +/-0.00050      613.0     -0.00077      -0.00072      I  
2,455,401.96978       +/-0.00035      613.5      0.00023       0.00030      II 
2,455,402.33619       +/-0.00065      614.0      0.00117       0.00123      I  
2,455,402.69946       +/-0.00047      614.5     -0.00103      -0.00097      II 
2,455,403.06490       +/-0.00061      615.0     -0.00106      -0.00101      I  
2,455,403.43269       +/-0.00077      615.5      0.00124       0.00131      II 
2,455,403.79739       +/-0.00032      616.0      0.00047       0.00053      I  
2,455,404.16204       +/-0.00024      616.5     -0.00035      -0.00029      II 
2,455,404.52721       +/-0.00065      617.0     -0.00065      -0.00060      I  
2,455,404.89414       +/-0.00060      617.5      0.00079       0.00086      II 
2,455,405.25920       +/-0.00049      618.0      0.00038       0.00045      I  
2,455,405.62453       +/-0.00016      618.5      0.00023       0.00030      II 
2,455,405.98945       +/-0.00048      619.0     -0.00031      -0.00025      I  
2,455,406.35562       +/-0.00035      619.5      0.00037       0.00044      II 
2,455,406.72081       +/-0.00032      620.0      0.00009       0.00016      I  
2,455,407.08759       +/-0.00076      620.5      0.00139       0.00146      II 
2,455,407.45105       +/-0.00044      621.0     -0.00061      -0.00055      I  
2,455,407.81702       +/-0.00046      621.5     -0.00012      -0.00005      II 
2,455,408.18293       +/-0.00064      622.0      0.00031       0.00038      I  
2,455,408.54927       +/-0.00066      622.5      0.00117       0.00125      II 
2,455,408.91276       +/-0.00045      623.0     -0.00080      -0.00074      I  
2,455,409.27938       +/-0.00046      623.5      0.00033       0.00041      II 
2,455,409.64455       +/-0.00047      624.0      0.00003       0.00010      I  
2,455,410.01118       +/-0.00056      624.5      0.00119       0.00126      II 
2,455,410.37589       +/-0.00034      625.0      0.00042       0.00050      I  
2,455,410.74079       +/-0.00032      625.5     -0.00014      -0.00008      II 
2,455,411.10569       +/-0.00057      626.0     -0.00072      -0.00065      I  
2,455,411.83765       +/-0.00028      627.0      0.00028       0.00036      I  
2,455,412.20217       +/-0.00048      627.5     -0.00066      -0.00059      II 
2,455,412.56773       +/-0.00051      628.0     -0.00058      -0.00051      I  
2,455,413.29871       +/-0.00014      629.0     -0.00055      -0.00048      I  
2,455,413.66416       +/-0.00020      629.5     -0.00057      -0.00050      II 
2,455,414.03039       +/-0.00050      630.0      0.00018       0.00026      I  
2,455,414.76016       +/-0.00019      631.0     -0.00099      -0.00092      I  
2,455,415.12767       +/-0.00048      631.5      0.00103       0.00112      II 
2,455,415.49254       +/-0.00039      632.0      0.00043       0.00051      I  
2,455,415.85814       +/-0.00049      632.5      0.00056       0.00064      II 
2,455,416.22204       +/-0.00067      633.0     -0.00101      -0.00094      I  
2,455,416.59014       +/-0.00075      633.5      0.00161       0.00169      II 
2,455,416.95412       +/-0.00022      634.0      0.00011       0.00020      I  
2,455,417.68456       +/-0.00050      635.0     -0.00038      -0.00031      I  
2,455,418.05205       +/-0.00080      635.5      0.00162       0.00171      II 
2,455,418.41581       +/-0.00011      636.0     -0.00008      -0.00001      I  
2,455,418.78190       +/-0.00035      636.5      0.00052       0.00061      II 
2,455,419.14658       +/-0.00043      637.0     -0.00026      -0.00018      I  
2,455,419.51372       +/-0.00069      637.5      0.00140       0.00148      II 
2,455,419.87773       +/-0.00003      638.0     -0.00006       0.00002      I  
2,455,420.24439       +/-0.00047      638.5      0.00112       0.00121      II 
2,455,420.60828       +/-0.00065      639.0     -0.00046      -0.00038      I  
2,455,420.97557       +/-0.00070      639.5      0.00135       0.00144      II 
2,455,421.70648       +/-0.00058      640.5      0.00131       0.00140      II 
2,455,422.07068       +/-0.00057      641.0      0.00004       0.00013      I  
2,455,422.43657       +/-0.00041      641.5      0.00046       0.00055      II 
2,455,422.80126       +/-0.00017      642.0     -0.00032      -0.00023      I  
2,455,423.16918       +/-0.00091      642.5      0.00212       0.00221      II 
2,455,423.53245       +/-0.00043      643.0     -0.00007       0.00001      I  
2,455,423.89859       +/-0.00047      643.5      0.00058       0.00068      II 
2,455,424.26299       +/-0.00034      644.0     -0.00048      -0.00040      I  
2,455,424.63114       +/-0.00099      644.5      0.00219       0.00228      II 
2,455,424.99428       +/-0.00035      645.0     -0.00014      -0.00005      I  
2,455,425.36022       +/-0.00045      645.5      0.00032       0.00042      II 
2,455,425.72505       +/-0.00035      646.0     -0.00031      -0.00023      I  
2,455,426.09258       +/-0.00085      646.5      0.00173       0.00183      II 
2,455,426.45617       +/-0.00003      647.0     -0.00014      -0.00005      I  
2,455,426.82245       +/-0.00044      647.5      0.00066       0.00075      II 
2,455,427.18723       +/-0.00066      648.0     -0.00003       0.00006      I  
2,455,427.55353       +/-0.00061      648.5      0.00079       0.00089      II 
2,455,427.91797       +/-0.00012      649.0     -0.00023      -0.00014      I  
2,455,428.28510       +/-0.00081      649.5      0.00141       0.00151      II 
2,455,428.64875       +/-0.00045      650.0     -0.00040      -0.00031      I  
2,455,429.01499       +/-0.00036      650.5      0.00036       0.00046      II 
2,455,429.74725       +/-0.00088      651.5      0.00167       0.00177      II 
2,455,430.11076       +/-0.00055      652.0     -0.00028      -0.00019      I  
2,455,430.47616       +/-0.00042      652.5     -0.00036      -0.00026      II 
2,455,430.84191       +/-0.00031      653.0     -0.00008       0.00002      I  
2,455,432.30349       +/-0.00025      655.0     -0.00039      -0.00029      I  
2,455,433.03441       +/-0.00037      656.0     -0.00042      -0.00032      I  
2,455,433.39950       +/-0.00051      656.5     -0.00080      -0.00070      II 
2,455,433.76537       +/-0.00048      657.0     -0.00040      -0.00030      I  
2,455,434.49639       +/-0.00030      658.0     -0.00033      -0.00023      I  
2,455,434.86099       +/-0.00053      658.5     -0.00120      -0.00110      II 
2,455,435.22781       +/-0.00054      659.0      0.00014       0.00025      I  
2,455,435.59501       +/-0.00098      659.5      0.00187       0.00198      II 
2,455,435.95795       +/-0.00015      660.0     -0.00066      -0.00055      I  
2,455,436.32496       +/-0.00049      660.5      0.00087       0.00098      II 
2,455,436.68930       +/-0.00063      661.0     -0.00025      -0.00015      I  
2,455,437.05615       +/-0.00071      661.5      0.00112       0.00123      II 
2,455,437.42040       +/-0.00007      662.0     -0.00010       0.00001      I  
2,455,437.78754       +/-0.00084      662.5      0.00156       0.00168      II 
2,455,438.15086       +/-0.00050      663.0     -0.00058      -0.00048      I  
2,455,438.51639       +/-0.00057      663.5     -0.00052      -0.00042      II 
2,455,438.88322       +/-0.00066      664.0      0.00083       0.00094      I  
2,455,439.24918       +/-0.00074      664.5      0.00131       0.00143      II 
2,455,439.61154       +/-0.00076      665.0     -0.00179      -0.00168      I  
2,455,439.98003       +/-0.00067      665.5      0.00122       0.00134      II 
2,455,440.34488       +/-0.00066      666.0      0.00060       0.00071      I  
2,455,440.71044       +/-0.00051      666.5      0.00068       0.00080      II 
2,455,441.07419       +/-0.00046      667.0     -0.00103      -0.00092      I  
2,455,441.44209       +/-0.00066      667.5      0.00139       0.00151      II 
2,455,441.80642       +/-0.00048      668.0      0.00025       0.00037      I  
2,455,442.17188       +/-0.00014      668.5      0.00024       0.00036      II 
2,455,442.53731       +/-0.00013      669.0      0.00019       0.00032      I  
2,455,442.90350       +/-0.00048      669.5      0.00091       0.00103      II 
2,455,443.63494       +/-0.00076      670.5      0.00141       0.00153      II 
2,455,443.99915       +/-0.00013      671.0      0.00015       0.00027      I  
2,455,444.36520       +/-0.00033      671.5      0.00072       0.00085      II 
2,455,444.72948       +/-0.00052      672.0     -0.00046      -0.00034      I  
2,455,445.09704       +/-0.00080      672.5      0.00162       0.00175      II 
2,455,445.46095       +/-0.00015      673.0      0.00006       0.00019      I  
2,455,445.82713       +/-0.00039      673.5      0.00077       0.00089      II 
2,455,446.55796       +/-0.00054      674.5      0.00065       0.00078      II 
2,455,446.92337       +/-0.00059      675.0      0.00059       0.00072      I  
2,455,447.28923       +/-0.00058      675.5      0.00098       0.00111      II 
2,455,447.65261       +/-0.00050      676.0     -0.00110      -0.00098      I  
2,455,448.01979       +/-0.00042      676.5      0.00060       0.00073      II 
2,455,448.38580       +/-0.00082      677.0      0.00114       0.00127      I  
2,455,448.75087       +/-0.00040      677.5      0.00073       0.00087      II 
2,455,449.48257       +/-0.00067      678.5      0.00149       0.00162      II 
2,455,449.84741       +/-0.00071      679.0      0.00086       0.00099      I  
2,455,450.21194       +/-0.00009      679.5     -0.00007       0.00005      II 
2,455,450.57686       +/-0.00042      680.0     -0.00062      -0.00050      I  
2,455,450.94406       +/-0.00054      680.5      0.00110       0.00123      II 
2,455,451.30899       +/-0.00064      681.0      0.00056       0.00069      I  
2,455,451.67382       +/-0.00012      681.5     -0.00008       0.00005      II 
2,455,452.03924       +/-0.00011      682.0     -0.00013       0.00000      I  
2,455,452.40618       +/-0.00085      682.5      0.00133       0.00147      II 
2,455,452.76997       +/-0.00065      683.0     -0.00034      -0.00021      I  
2,455,453.13613       +/-0.00055      683.5      0.00034       0.00048      II 
2,455,453.50153       +/-0.00035      684.0      0.00027       0.00041      I  
2,455,453.86771       +/-0.00066      684.5      0.00098       0.00112      II 
2,455,454.23185       +/-0.00048      685.0     -0.00034      -0.00021      I  
2,455,454.59814       +/-0.00059      685.5      0.00047       0.00061      II 
2,455,454.96360       +/-0.00041      686.0      0.00045       0.00059      I  
2,455,455.32860       +/-0.00025      686.5     -0.00001       0.00012      II 
2,455,455.69393       +/-0.00045      687.0     -0.00015      -0.00002      I  
2,455,456.06064       +/-0.00079      687.5      0.00108       0.00122      II 
2,455,456.42480       +/-0.00041      688.0     -0.00022      -0.00009      I  
2,455,456.79071       +/-0.00042      688.5      0.00021       0.00035      II 
2,455,457.15621       +/-0.00032      689.0      0.00024       0.00038      I  
2,455,457.52227       +/-0.00066      689.5      0.00083       0.00097      II 
2,455,457.88627       +/-0.00034      690.0     -0.00063      -0.00050      I  
2,455,458.25267       +/-0.00030      690.5      0.00029       0.00043      II 
2,455,458.61860       +/-0.00045      691.0      0.00075       0.00089      I  
2,455,458.98334       +/-0.00048      691.5      0.00002       0.00016      II 
2,455,459.34806       +/-0.00052      692.0     -0.00073      -0.00059      I  
2,455,459.71516       +/-0.00069      692.5      0.00089       0.00104      II 
2,455,460.08046       +/-0.00046      693.0      0.00072       0.00087      I  
2,455,460.44549       +/-0.00042      693.5      0.00028       0.00043      II 
2,455,460.80946       +/-0.00066      694.0     -0.00121      -0.00107      I  
2,455,461.17749       +/-0.00084      694.5      0.00134       0.00149      II 
2,455,461.54258       +/-0.00061      695.0      0.00096       0.00111      I  
2,455,461.90696       +/-0.00022      695.5     -0.00012       0.00002      II 
2,455,463.73420       +/-0.00050      698.0     -0.00023      -0.00009      I  
2,455,464.10188       +/-0.00093      698.5      0.00197       0.00212      II 
2,455,464.46482       +/-0.00027      699.0     -0.00055      -0.00041      I  
2,455,464.83164       +/-0.00044      699.5      0.00079       0.00094      II 
2,455,465.56220       +/-0.00043      700.5      0.00041       0.00056      II 
2,455,465.92702       +/-0.00050      701.0     -0.00023      -0.00009      I  
2,455,466.29444       +/-0.00079      701.5      0.00171       0.00187      II 
2,455,466.65876       +/-0.00037      702.0      0.00056       0.00072      I  
2,455,467.02356       +/-0.00037      702.5     -0.00010       0.00005      II 
2,455,467.38911       +/-0.00046      703.0     -0.00002       0.00013      I  
2,455,467.75624       +/-0.00084      703.5      0.00163       0.00179      II 
2,455,468.12019       +/-0.00017      704.0      0.00011       0.00027      I  
2,455,468.48634       +/-0.00042      704.5      0.00079       0.00095      II 
2,455,468.85029       +/-0.00060      705.0     -0.00072      -0.00057      I  
2,455,469.21791       +/-0.00070      705.5      0.00142       0.00158      II 
2,455,469.58289       +/-0.00065      706.0      0.00093       0.00109      I  
2,455,469.94770       +/-0.00025      706.5      0.00027       0.00043      II 
2,455,470.31210       +/-0.00051      707.0     -0.00079      -0.00064      I  
2,455,470.67955       +/-0.00062      707.5      0.00118       0.00134      II 
2,455,471.04517       +/-0.00083      708.0      0.00133       0.00149      I  
2,455,471.40940       +/-0.00020      708.5      0.00009       0.00025      II 
2,455,471.77371       +/-0.00071      709.0     -0.00106      -0.00091      I  
2,455,472.14197       +/-0.00086      709.5      0.00172       0.00189      II 
2,455,472.50606       +/-0.00056      710.0      0.00035       0.00051      I  
2,455,472.87145       +/-0.00031      710.5      0.00027       0.00043      II 
2,455,473.23692       +/-0.00031      711.0      0.00027       0.00043      I  
2,455,473.60168       +/-0.00032      711.5     -0.00043      -0.00028      II 
2,455,473.96793       +/-0.00052      712.0      0.00034       0.00050      I  
2,455,474.33484       +/-0.00095      712.5      0.00178       0.00194      II 
2,455,474.69873       +/-0.00013      713.0      0.00020       0.00036      I  
2,455,475.06296       +/-0.00069      713.5     -0.00103      -0.00088      II 
2,455,475.42920       +/-0.00061      714.0     -0.00026      -0.00011      I  
2,455,476.16011       +/-0.00005      715.0     -0.00029      -0.00013      I  
2,455,476.52435       +/-0.00055      715.5     -0.00152      -0.00136      II 
2,455,476.89174       +/-0.00066      716.0      0.00039       0.00056      I  
2,455,477.62148       +/-0.00018      717.0     -0.00079      -0.00064      I  
2,455,477.98746       +/-0.00013      717.5     -0.00028      -0.00013      II 
2,455,478.35365       +/-0.00055      718.0      0.00043       0.00059      I  
2,455,478.71993       +/-0.00079      718.5      0.00124       0.00141      II 
2,455,479.08384       +/-0.00015      719.0     -0.00031      -0.00015      I  
2,455,479.44996       +/-0.00031      719.5      0.00033       0.00050      II 
2,455,479.81531       +/-0.00045      720.0      0.00021       0.00038      I  
2,455,480.54586       +/-0.00028      721.0     -0.00017      -0.00001      I  
2,455,480.91264       +/-0.00065      721.5      0.00114       0.00130      II 
2,455,481.27681       +/-0.00032      722.0     -0.00015       0.00001      I  
2,455,481.64261       +/-0.00045      722.5      0.00017       0.00034      II 
2,455,482.00837       +/-0.00069      723.0      0.00046       0.00063      I  
2,455,482.37391       +/-0.00053      723.5      0.00053       0.00070      II 
2,455,482.73879       +/-0.00016      724.0     -0.00005       0.00011      I  
2,455,483.46996       +/-0.00050      725.0      0.00018       0.00035      I  
2,455,483.83637       +/-0.00072      725.5      0.00112       0.00129      II 
2,455,484.20088       +/-0.00009      726.0      0.00016       0.00033      I  
2,455,484.56574       +/-0.00030      726.5     -0.00044      -0.00028      II 
2,455,484.93168       +/-0.00059      727.0      0.00002       0.00019      I  
2,455,485.29861       +/-0.00079      727.5      0.00148       0.00165      II 
2,455,485.66255       +/-0.00010      728.0     -0.00004       0.00013      I  
2,455,486.02748       +/-0.00029      728.5     -0.00057      -0.00041      II 
2,455,486.39399       +/-0.00054      729.0      0.00046       0.00063      I  
2,455,486.76030       +/-0.00078      729.5      0.00130       0.00147      II 
2,455,487.12421       +/-0.00019      730.0     -0.00025      -0.00009      I  
2,455,487.48965       +/-0.00009      730.5     -0.00028      -0.00012      II 
2,455,487.85584       +/-0.00041      731.0      0.00044       0.00061      I  
2,455,488.22132       +/-0.00049      731.5      0.00045       0.00062      II 
2,455,488.58620       +/-0.00042      732.0     -0.00013       0.00003      I  
2,455,488.95289       +/-0.00064      732.5      0.00108       0.00125      II 
2,455,489.31708       +/-0.00038      733.0     -0.00019      -0.00003      I  
2,455,489.68281       +/-0.00040      733.5      0.00007       0.00024      II 
2,455,490.04845       +/-0.00047      734.0      0.00024       0.00041      I  
2,455,490.41493       +/-0.00058      734.5      0.00125       0.00142      II 
2,455,490.77875       +/-0.00012      735.0     -0.00039      -0.00023      I  
2,455,491.14479       +/-0.00035      735.5      0.00017       0.00035      II 
2,455,491.51066       +/-0.00063      736.0      0.00058       0.00075      I  
2,455,491.87561       +/-0.00030      736.5      0.00006       0.00023      II 
2,455,492.24070       +/-0.00005      737.0     -0.00031      -0.00015      I  
2,455,492.60710       +/-0.00029      737.5      0.00061       0.00078      II 
2,455,492.97184       +/-0.00048      738.0     -0.00011       0.00006      I  
2,455,494.43407       +/-0.00049      740.0      0.00024       0.00042      I  
2,455,494.79839       +/-0.00039      740.5     -0.00090      -0.00073      II 
2,455,495.16447       +/-0.00019      741.0     -0.00028      -0.00012      I  
2,455,495.53114       +/-0.00054      741.5      0.00091       0.00108      II 
2,455,495.89599       +/-0.00042      742.0      0.00029       0.00047      I  
2,455,496.62643       +/-0.00029      743.0     -0.00019      -0.00003      I  
2,455,497.35641       +/-0.00061      744.0     -0.00115      -0.00098      I  
2,455,497.72163       +/-0.00081      744.5     -0.00140      -0.00123      II 
2,455,498.08901       +/-0.00069      745.0      0.00051       0.00068      I  
2,455,498.45541       +/-0.00072      745.5      0.00144       0.00161      II 
2,455,498.81827       +/-0.00040      746.0     -0.00116      -0.00099      I  
2,455,499.55058       +/-0.00051      747.0      0.00021       0.00038      I  
2,455,499.91635       +/-0.00039      747.5      0.00051       0.00068      II 
2,455,500.28069       +/-0.00020      748.0     -0.00061      -0.00044      I  
2,455,500.64700       +/-0.00021      748.5      0.00023       0.00040      II 
2,455,501.01180       +/-0.00066      749.0     -0.00043      -0.00027      I  
2,455,501.37840       +/-0.00058      749.5      0.00069       0.00086      II 
2,455,501.74285       +/-0.00015      750.0     -0.00031      -0.00015      I  
2,455,502.84006       +/-0.00041      751.5      0.00049       0.00066      II 
2,455,503.20581       +/-0.00047      752.0      0.00077       0.00094      I  
2,455,503.57009       +/-0.00012      752.5     -0.00041      -0.00025      II 
2,455,503.93517       +/-0.00065      753.0     -0.00080      -0.00064      I  
2,455,504.30237       +/-0.00051      753.5      0.00093       0.00110      II 
2,455,504.66684       +/-0.00046      754.0     -0.00006       0.00010      I  
2,455,505.03316       +/-0.00043      754.5      0.00078       0.00095      II 
2,455,505.39677       +/-0.00045      755.0     -0.00106      -0.00090      I  
2,455,505.76400       +/-0.00044      755.5      0.00069       0.00086      II 
2,455,506.12876       +/-0.00040      756.0     -0.00001       0.00015      I  
2,455,506.49531       +/-0.00055      756.5      0.00107       0.00124      II 
2,455,506.85933       +/-0.00006      757.0     -0.00037      -0.00021      I  
2,455,507.22480       +/-0.00040      757.5     -0.00037      -0.00021      II 
2,455,507.59081       +/-0.00063      758.0      0.00017       0.00034      I  
2,455,507.95749       +/-0.00070      758.5      0.00138       0.00155      II 
2,455,508.32079       +/-0.00037      759.0     -0.00078      -0.00062      I  
2,455,508.68754       +/-0.00022      759.5      0.00050       0.00066      II 
2,455,509.05230       +/-0.00047      760.0     -0.00020      -0.00004      I  
2,455,509.41855       +/-0.00047      760.5      0.00057       0.00074      II 
2,455,509.78306       +/-0.00015      761.0     -0.00037      -0.00022      I  
2,455,510.14985       +/-0.00041      761.5      0.00094       0.00111      II 
2,455,510.51368       +/-0.00073      762.0     -0.00069      -0.00053      I  
2,455,510.88032       +/-0.00048      762.5      0.00048       0.00064      II 
2,455,511.24623       +/-0.00065      763.0      0.00092       0.00109      I  
2,455,511.61091       +/-0.00007      763.5      0.00014       0.00030      II 
2,455,511.97428       +/-0.00089      764.0     -0.00195      -0.00180      I  
2,455,512.34299       +/-0.00055      764.5      0.00128       0.00145      II 
2,455,512.70871       +/-0.00093      765.0      0.00154       0.00170      I  
2,455,513.07216       +/-0.00012      765.5     -0.00047      -0.00032      II 
2,455,513.43603       +/-0.00079      766.0     -0.00207      -0.00191      I  
2,455,513.80573       +/-0.00075      766.5      0.00216       0.00232      II 
2,455,514.53327       +/-0.00025      767.5     -0.00122      -0.00107      II 
2,455,514.89923       +/-0.00039      768.0     -0.00073      -0.00058      I  
2,455,515.26720       +/-0.00079      768.5      0.00176       0.00193      II 
2,455,515.63111       +/-0.00051      769.0      0.00021       0.00037      I  
2,455,515.99659       +/-0.00020      769.5      0.00022       0.00038      II 
2,455,516.36158       +/-0.00007      770.0     -0.00025      -0.00009      I  
2,455,516.72868       +/-0.00059      770.5      0.00138       0.00154      II 
2,455,517.45966       +/-0.00074      771.5      0.00143       0.00159      II 
2,455,517.82330       +/-0.00014      772.0     -0.00039      -0.00024      I  
2,455,518.19019       +/-0.00039      772.5      0.00103       0.00118      II 
2,455,518.55476       +/-0.00055      773.0      0.00013       0.00029      I  
2,455,518.92183       +/-0.00073      773.5      0.00173       0.00189      II 
2,455,519.28543       +/-0.00022      774.0     -0.00012       0.00003      I  
2,455,519.65169       +/-0.00015      774.5      0.00066       0.00082      II 
2,455,520.38341       +/-0.00064      775.5      0.00145       0.00161      II 
2,455,520.74754       +/-0.00050      776.0      0.00012       0.00027      I  
2,455,521.11410       +/-0.00057      776.5      0.00121       0.00136      II 
2,455,521.47783       +/-0.00043      777.0     -0.00052      -0.00037      I  
2,455,522.20929       +/-0.00040      778.0      0.00000       0.00016      I  
2,455,522.57592       +/-0.00042      778.5      0.00117       0.00132      II 
2,455,522.94063       +/-0.00023      779.0      0.00041       0.00056      I  
2,455,524.40238       +/-0.00016      781.0      0.00030       0.00045      I  
2,455,524.76930       +/-0.00059      781.5      0.00175       0.00190      II 
2,455,525.13255       +/-0.00051      782.0     -0.00045      -0.00031      I  
2,455,525.86417       +/-0.00017      783.0      0.00023       0.00038      I  
2,455,526.23029       +/-0.00023      783.5      0.00088       0.00103      II 
2,455,526.59516       +/-0.00048      784.0      0.00029       0.00043      I  
2,455,526.96255       +/-0.00078      784.5      0.00221       0.00236      II 
2,455,527.32600       +/-0.00041      785.0      0.00020       0.00034      I  
2,455,527.69204       +/-0.00017      785.5      0.00077       0.00092      II 
2,455,528.05703       +/-0.00039      786.0      0.00030       0.00044      I  
2,455,528.42455       +/-0.00085      786.5      0.00235       0.00249      II 
2,455,528.78782       +/-0.00034      787.0      0.00016       0.00030      I  
2,455,529.15439       +/-0.00042      787.5      0.00126       0.00140      II 
2,455,529.51862       +/-0.00021      788.0      0.00003       0.00017      I  
2,455,529.88647       +/-0.00076      788.5      0.00241       0.00255      II 
2,455,530.24947       +/-0.00055      789.0     -0.00005       0.00009      I  
2,455,530.61614       +/-0.00048      789.5      0.00115       0.00129      II 
2,455,530.98108       +/-0.00038      790.0      0.00063       0.00076      I  
2,455,531.34752       +/-0.00059      790.5      0.00160       0.00174      II 
2,455,531.71105       +/-0.00053      791.0     -0.00033      -0.00020      I  
2,455,532.44322       +/-0.00047      792.0      0.00091       0.00104      I  
2,455,532.80922       +/-0.00056      792.5      0.00144       0.00158      II 
2,455,533.17276       +/-0.00066      793.0     -0.00048      -0.00035      I  
2,455,533.54100       +/-0.00086      793.5      0.00229       0.00242      II 
2,455,533.90496       +/-0.00053      794.0      0.00079       0.00092      I  
2,455,534.27018       +/-0.00016      794.5      0.00054       0.00067      II 
2,455,534.63458       +/-0.00050      795.0     -0.00052      -0.00039      I  
2,455,535.36693       +/-0.00053      796.0      0.00090       0.00103      I  
2,455,535.73135       +/-0.00013      796.5     -0.00014      -0.00002      II 
2,455,536.09700       +/-0.00042      797.0      0.00004       0.00016      I  
2,455,536.82827       +/-0.00056      798.0      0.00038       0.00050      I  
2,455,537.19431       +/-0.00050      798.5      0.00095       0.00108      II 
2,455,537.55898       +/-0.00026      799.0      0.00016       0.00028      I  
2,455,538.28975       +/-0.00040      800.0      0.00000       0.00012      I  
2,455,539.02096       +/-0.00017      801.0      0.00028       0.00040      I  
2,455,539.38507       +/-0.00078      801.5     -0.00107      -0.00095      II 
2,455,539.75251       +/-0.00067      802.0      0.00090       0.00102      I  
2,455,540.11944       +/-0.00096      802.5      0.00237       0.00248      II 
2,455,540.48194       +/-0.00041      803.0     -0.00059      -0.00048      I  
2,455,540.84792       +/-0.00049      803.5     -0.00007       0.00003      II 
2,455,541.21466       +/-0.00065      804.0      0.00119       0.00131      I  
2,455,541.58006       +/-0.00067      804.5      0.00113       0.00124      II 
2,455,541.94391       +/-0.00017      805.0     -0.00048      -0.00037      I  
2,455,542.31020       +/-0.00019      805.5      0.00034       0.00045      II 
2,455,542.67588       +/-0.00051      806.0      0.00055       0.00067      I  
2,455,543.04229       +/-0.00066      806.5      0.00150       0.00161      II 
2,455,543.40651       +/-0.00044      807.0      0.00026       0.00037      I  
2,455,543.77131       +/-0.00026      807.5     -0.00040      -0.00030      II 
2,455,544.50404       +/-0.00073      808.5      0.00139       0.00150      II 
2,455,544.86897       +/-0.00059      809.0      0.00086       0.00097      I  
2,455,545.23262       +/-0.00037      809.5     -0.00095      -0.00085      II 
2,455,545.59937       +/-0.00021      810.0      0.00033       0.00043      I  
2,455,545.96583       +/-0.00050      810.5      0.00133       0.00143      II 
2,455,546.32942       +/-0.00048      811.0     -0.00054      -0.00045      I  
2,455,546.69619       +/-0.00043      811.5      0.00076       0.00086      II 
2,455,547.42554       +/-0.00058      812.5     -0.00081      -0.00072      II 
2,455,547.79236       +/-0.00061      813.0      0.00053       0.00063      I  
2,455,548.15859       +/-0.00057      813.5      0.00130       0.00140      II 
2,455,548.52255       +/-0.00005      814.0     -0.00019      -0.00011      I  
2,455,548.88704       +/-0.00083      814.5     -0.00117      -0.00108      II 
2,455,549.25426       +/-0.00058      815.0      0.00058       0.00067      I  
2,455,549.62119       +/-0.00077      815.5      0.00204       0.00214      II 
2,455,549.98352       +/-0.00030      816.0     -0.00108      -0.00100      I  
2,455,550.34918       +/-0.00056      816.5     -0.00089      -0.00080      II 
2,455,550.71648       +/-0.00055      817.0      0.00094       0.00103      I  
2,455,551.08165       +/-0.00042      817.5      0.00065       0.00074      II 
2,455,551.44593       +/-0.00032      818.0     -0.00053      -0.00045      I  
2,455,551.81125       +/-0.00034      818.5     -0.00067      -0.00059      II 
2,455,552.17819       +/-0.00040      819.0      0.00080       0.00088      I  
2,455,568.62350       +/-0.00050      841.5      0.00024       0.00027      II 
2,455,568.98895       +/-0.00046      842.0      0.00023       0.00026      I  
2,455,569.35506       +/-0.00028      842.5      0.00087       0.00091      II 
2,455,569.71959       +/-0.00042      843.0     -0.00005      -0.00003      I  
2,455,570.08521       +/-0.00035      843.5      0.00010       0.00013      II 
2,455,570.45114       +/-0.00050      844.0      0.00056       0.00059      I  
2,455,570.81753       +/-0.00057      844.5      0.00149       0.00152      II 
2,455,571.18038       +/-0.00053      845.0     -0.00111      -0.00110      I  
2,455,571.54751       +/-0.00032      845.5      0.00054       0.00057      II 
2,455,571.91374       +/-0.00068      846.0      0.00131       0.00133      I  
2,455,572.27764       +/-0.00019      846.5     -0.00024      -0.00023      II 
2,455,572.64317       +/-0.00023      847.0     -0.00018      -0.00017      I  
2,455,573.01004       +/-0.00037      847.5      0.00122       0.00124      II 
2,455,573.37422       +/-0.00074      848.0     -0.00005      -0.00005      I  
2,455,573.74009       +/-0.00022      848.5      0.00034       0.00036      II 
2,455,574.10574       +/-0.00018      849.0      0.00053       0.00054      I  
2,455,574.47174       +/-0.00036      849.5      0.00107       0.00108      II 
2,455,574.83520       +/-0.00075      850.0     -0.00093      -0.00092      I  
2,455,575.20290       +/-0.00052      850.5      0.00130       0.00131      II 
2,455,575.56857       +/-0.00071      851.0      0.00151       0.00152      I  
2,455,575.93135       +/-0.00058      851.5     -0.00117      -0.00117      II 
2,455,576.29760       +/-0.00067      852.0     -0.00038      -0.00038      I  
2,455,576.66546       +/-0.00074      852.5      0.00201       0.00201      II 
2,455,577.03017       +/-0.00059      853.0      0.00125       0.00126      I  
2,455,577.39299       +/-0.00073      853.5     -0.00138      -0.00139      II 
2,455,577.75941       +/-0.00059      854.0     -0.00042      -0.00043      I  
2,455,578.12738       +/-0.00065      854.5      0.00207       0.00207      II 
2,455,578.49138       +/-0.00060      855.0      0.00061       0.00061      I  
2,455,578.85552       +/-0.00021      855.5     -0.00070      -0.00071      II 
2,455,579.58847       +/-0.00049      856.5      0.00131       0.00131      II 
2,455,579.95364       +/-0.00064      857.0      0.00102       0.00101      I  
2,455,580.31749       +/-0.00033      857.5     -0.00059      -0.00060      II 
2,455,580.68345       +/-0.00009      858.0     -0.00009      -0.00011      I  
2,455,581.04998       +/-0.00026      858.5      0.00097       0.00096      II 
2,455,581.41529       +/-0.00061      859.0      0.00082       0.00080      I  
2,455,581.78042       +/-0.00043      859.5      0.00048       0.00047      II 
2,455,582.14478       +/-0.00019      860.0     -0.00061      -0.00064      I  
2,455,582.51160       +/-0.00021      860.5      0.00074       0.00072      II 
2,455,582.87731       +/-0.00060      861.0      0.00098       0.00097      I  
2,455,583.60764       +/-0.00022      862.0      0.00039       0.00037      I  
2,455,583.97243       +/-0.00025      862.5     -0.00028      -0.00031      II 
2,455,584.33877       +/-0.00049      863.0      0.00059       0.00057      I  
2,455,584.70470       +/-0.00052      863.5      0.00106       0.00103      II 
2,455,585.06950       +/-0.00042      864.0      0.00039       0.00037      I  
2,455,585.43405       +/-0.00030      864.5     -0.00051      -0.00055      II 
2,455,585.79982       +/-0.00048      865.0     -0.00020      -0.00024      I  
2,455,586.53174       +/-0.00047      866.0      0.00078       0.00075      I  
2,455,586.89492       +/-0.00076      866.5     -0.00149      -0.00153      II 
2,455,587.26233       +/-0.00031      867.0      0.00045       0.00041      I  
2,455,587.62871       +/-0.00048      867.5      0.00136       0.00133      II 
2,455,587.99319       +/-0.00059      868.0      0.00038       0.00034      I  
2,455,588.35757       +/-0.00023      868.5     -0.00069      -0.00074      II 
2,455,588.72402       +/-0.00013      869.0      0.00028       0.00024      I  
2,455,589.08993       +/-0.00036      869.5      0.00073       0.00069      II 
2,455,589.45481       +/-0.00043      870.0      0.00015       0.00010      I  
2,455,589.82106       +/-0.00041      870.5      0.00093       0.00089      II 
2,455,590.18571       +/-0.00005      871.0      0.00012       0.00008      I  
2,455,590.55042       +/-0.00070      871.5     -0.00062      -0.00068      II 
2,455,590.91739       +/-0.00059      872.0      0.00087       0.00083      I  
2,455,591.28266       +/-0.00048      872.5      0.00068       0.00063      II 
2,455,591.64748       +/-0.00012      873.0      0.00004      -0.00001      I  
2,455,592.01229       +/-0.00052      873.5     -0.00061      -0.00067      II 
2,455,592.37917       +/-0.00055      874.0      0.00080       0.00075      I  
2,455,592.74494       +/-0.00058      874.5      0.00111       0.00105      II 
2,455,593.10906       +/-0.00020      875.0     -0.00023      -0.00029      I  
2,455,593.47377       +/-0.00071      875.5     -0.00098      -0.00105      II 
2,455,593.84089       +/-0.00044      876.0      0.00067       0.00061      I  
2,455,597.12939       +/-0.00041      880.5      0.00000      -0.00007      II 
2,455,597.49447       +/-0.00052      881.0     -0.00037      -0.00046      I  
2,455,597.86071       +/-0.00024      881.5      0.00040       0.00032      II 
2,455,598.22645       +/-0.00031      882.0      0.00067       0.00060      I  
2,455,598.59001       +/-0.00069      882.5     -0.00122      -0.00131      II 
2,455,598.95740       +/-0.00062      883.0      0.00070       0.00062      I  
2,455,599.32310       +/-0.00040      883.5      0.00093       0.00085      II 
2,455,599.68777       +/-0.00003      884.0      0.00014       0.00006      I  
2,455,600.05233       +/-0.00044      884.5     -0.00075      -0.00085      II 
2,455,600.41911       +/-0.00053      885.0      0.00055       0.00047      I  
2,455,600.78402       +/-0.00039      885.5      0.00000      -0.00009      II 
2,455,601.14955       +/-0.00015      886.0      0.00007      -0.00002      I  
2,455,601.51479       +/-0.00024      886.5     -0.00015      -0.00024      II 
2,455,602.24534       +/-0.00035      887.5     -0.00052      -0.00062      II 
2,455,602.61179       +/-0.00031      888.0      0.00046       0.00036      I  
2,455,602.97658       +/-0.00002      888.5     -0.00021      -0.00031      II 
2,455,603.34210       +/-0.00044      889.0     -0.00015      -0.00026      I  
2,455,603.70803       +/-0.00046      889.5      0.00031       0.00021      II 
2,455,604.07378       +/-0.00057      890.0      0.00059       0.00049      I  
2,455,604.43811       +/-0.00010      890.5     -0.00053      -0.00064      II 
2,455,604.80436       +/-0.00031      891.0      0.00025       0.00014      I  
2,455,605.16901       +/-0.00053      891.5     -0.00056      -0.00067      II 
2,455,605.53559       +/-0.00047      892.0      0.00055       0.00045      I  
2,455,606.26547       +/-0.00047      893.0     -0.00049      -0.00060      I  
2,455,606.63042       +/-0.00082      893.5     -0.00100      -0.00112      II 
2,455,606.99743       +/-0.00064      894.0      0.00054       0.00043      I  
2,455,607.36353       +/-0.00063      894.5      0.00117       0.00106      II 
2,455,607.72775       +/-0.00009      895.0     -0.00006      -0.00018      I  
2,455,608.09165       +/-0.00077      895.5     -0.00162      -0.00175      II 
2,455,608.45963       +/-0.00066      896.0      0.00089       0.00077      I  
2,455,608.82498       +/-0.00043      896.5      0.00077       0.00065      II 
2,455,609.18915       +/-0.00021      897.0     -0.00051      -0.00064      I  
2,455,609.55446       +/-0.00040      897.5     -0.00067      -0.00079      II 
2,455,609.92126       +/-0.00053      898.0      0.00066       0.00054      I  
2,455,610.28574       +/-0.00039      898.5     -0.00031      -0.00044      II 
2,455,610.65128       +/-0.00006      899.0     -0.00023      -0.00037      I  
2,455,611.01781       +/-0.00034      899.5      0.00082       0.00070      II 
2,455,611.38297       +/-0.00047      900.0      0.00052       0.00039      I  
2,455,611.74639       +/-0.00086      900.5     -0.00151      -0.00165      II 
2,455,612.11402       +/-0.00040      901.0      0.00064       0.00051      I  
2,455,612.48063       +/-0.00071      901.5      0.00179       0.00166      II 
2,455,612.84372       +/-0.00047      902.0     -0.00057      -0.00072      I  
2,455,613.20860       +/-0.00087      902.5     -0.00116      -0.00130      II 
2,455,613.57673       +/-0.00077      903.0      0.00150       0.00136      I  
2,455,614.30472       +/-0.00064      904.0     -0.00143      -0.00158      I  
2,455,614.67170       +/-0.00034      904.5      0.00008      -0.00006      II 
2,455,615.03820       +/-0.00072      905.0      0.00112       0.00098      I  
2,455,615.40290       +/-0.00010      905.5      0.00035       0.00021      II 
2,455,615.76756       +/-0.00029      906.0     -0.00044      -0.00059      I  
2,455,616.13395       +/-0.00030      906.5      0.00048       0.00033      II 
2,455,616.49976       +/-0.00061      907.0      0.00082       0.00068      I  
2,455,617.23046       +/-0.00012      908.0      0.00060       0.00045      I  
2,455,617.59489       +/-0.00049      908.5     -0.00043      -0.00059      II 
2,455,617.96131       +/-0.00055      909.0      0.00052       0.00037      I  
2,455,618.32826       +/-0.00085      909.5      0.00201       0.00185      II 
2,455,618.69184       +/-0.00010      910.0      0.00012      -0.00003      I  
2,455,619.05696       +/-0.00025      910.5     -0.00021      -0.00038      II 
2,455,620.15422       +/-0.00044      912.0      0.00065       0.00049      I  
2,455,620.51889       +/-0.00009      912.5     -0.00013      -0.00030      II 
2,455,620.88512       +/-0.00042      913.0      0.00062       0.00046      I  
2,455,621.25079       +/-0.00038      913.5      0.00083       0.00067      II 
2,455,621.61691       +/-0.00073      914.0      0.00149       0.00132      I  
2,455,621.98098       +/-0.00013      914.5      0.00009      -0.00007      II 
2,455,622.34535       +/-0.00062      915.0     -0.00099      -0.00117      I  
2,455,623.07856       +/-0.00070      916.0      0.00128       0.00111      I  
2,455,623.44242       +/-0.00013      916.5     -0.00031      -0.00049      II 
2,455,623.80817       +/-0.00032      917.0     -0.00003      -0.00021      I  
2,455,624.17582       +/-0.00063      917.5      0.00215       0.00198      II 
2,455,624.54028       +/-0.00066      918.0      0.00115       0.00097      I  
2,455,625.27036       +/-0.00005      919.0      0.00030       0.00012      I  
2,455,625.63729       +/-0.00058      919.5      0.00177       0.00159      II 
2,455,626.00130       +/-0.00062      920.0      0.00031       0.00013      I  
2,455,626.36791       +/-0.00059      920.5      0.00146       0.00128      II 
2,455,626.73238       +/-0.00015      921.0      0.00047       0.00028      I  
2,455,627.09864       +/-0.00026      921.5      0.00126       0.00108      II 
2,455,627.46299       +/-0.00047      922.0      0.00015      -0.00004      I  
2,455,627.82952       +/-0.00043      922.5      0.00122       0.00103      II 
2,455,628.19463       +/-0.00037      923.0      0.00086       0.00067      I  
2,455,628.56008       +/-0.00004      923.5      0.00085       0.00066      II 
2,455,628.92472       +/-0.00051      924.0      0.00003      -0.00017      I  
2,455,629.29173       +/-0.00058      924.5      0.00157       0.00138      II 
2,455,629.65683       +/-0.00063      925.0      0.00121       0.00101      I  
2,455,630.02138       +/-0.00020      925.5      0.00029       0.00010      II 
2,455,630.38599       +/-0.00046      926.0     -0.00055      -0.00076      I  
2,455,630.75464       +/-0.00095      926.5      0.00263       0.00243      II 
2,455,631.11844       +/-0.00053      927.0      0.00096       0.00076      I  
2,455,631.48252       +/-0.00021      927.5     -0.00041      -0.00062      II 
2,455,631.84841       +/-0.00026      928.0      0.00001      -0.00020      I  
2,455,632.21602       +/-0.00067      928.5      0.00215       0.00195      II 
2,455,632.58021       +/-0.00069      929.0      0.00088       0.00067      I  
2,455,632.94488       +/-0.00022      929.5      0.00008      -0.00012      II 
2,455,633.31075       +/-0.00024      930.0      0.00049       0.00028      I  
2,455,633.67744       +/-0.00055      930.5      0.00172       0.00151      II 
2,455,634.04156       +/-0.00044      931.0      0.00037       0.00016      I  
2,455,634.40772       +/-0.00044      931.5      0.00107       0.00086      II 
2,455,635.13838       +/-0.00040      932.5      0.00080       0.00059      II 
2,455,641.71638       +/-0.00037      941.5      0.00045       0.00022      II 
2,455,642.08140       +/-0.00051      942.0      0.00001      -0.00023      I  
2,455,642.44897       +/-0.00087      942.5      0.00211       0.00188      II 
2,455,642.81269       +/-0.00014      943.0      0.00037       0.00013      I  
2,455,643.17894       +/-0.00042      943.5      0.00115       0.00092      II 
2,455,643.91071       +/-0.00080      944.5      0.00200       0.00175      II 
2,455,644.27566       +/-0.00052      945.0      0.00148       0.00124      I  
2,455,644.63915       +/-0.00037      945.5     -0.00048      -0.00074      II 
2,455,645.00483       +/-0.00075      946.0     -0.00027      -0.00052      I  
2,455,645.73702       +/-0.00038      947.0      0.00098       0.00074      I  
2,455,646.10145       +/-0.00025      947.5     -0.00004      -0.00030      II 
2,455,646.46671       +/-0.00049      948.0     -0.00025      -0.00050      I  
2,455,647.19774       +/-0.00025      949.0     -0.00014      -0.00040      I  
2,455,647.56402       +/-0.00009      949.5      0.00066       0.00041      II 
2,455,647.92977       +/-0.00044      950.0      0.00095       0.00070      I  
2,455,648.29474       +/-0.00050      950.5      0.00045       0.00020      II 
2,455,648.66013       +/-0.00042      951.0      0.00038       0.00012      I  
2,455,649.02711       +/-0.00078      951.5      0.00189       0.00164      II 
2,455,649.39146       +/-0.00033      952.0      0.00078       0.00052      I  
2,455,650.12156       +/-0.00033      953.0     -0.00004      -0.00031      I  
2,455,650.85237       +/-0.00028      954.0     -0.00016      -0.00043      I  
2,455,651.21796       +/-0.00039      954.5     -0.00003      -0.00030      II 
2,455,651.58414       +/-0.00067      955.0      0.00067       0.00041      I  
2,455,651.95074       +/-0.00078      955.5      0.00181       0.00154      II 
2,455,652.31480       +/-0.00012      956.0      0.00040       0.00014      I  
2,455,652.68031       +/-0.00051      956.5      0.00045       0.00018      II 
2,455,653.04545       +/-0.00042      957.0      0.00012      -0.00014      I  
2,455,653.41287       +/-0.00089      957.5      0.00208       0.00181      II 
2,455,653.77683       +/-0.00004      958.0      0.00058       0.00031      I  
2,455,654.14275       +/-0.00054      958.5      0.00103       0.00076      II 
2,455,654.50688       +/-0.00062      959.0     -0.00030      -0.00057      I  
2,455,654.87405       +/-0.00069      959.5      0.00140       0.00113      II 
2,455,655.23878       +/-0.00026      960.0      0.00067       0.00039      I  
2,455,655.96843       +/-0.00056      961.0     -0.00060      -0.00089      I  
2,455,656.33529       +/-0.00043      961.5      0.00078       0.00051      II 
2,455,656.70086       +/-0.00039      962.0      0.00089       0.00061      I  
2,455,657.06745       +/-0.00089      962.5      0.00201       0.00174      II 
2,455,657.43019       +/-0.00065      963.0     -0.00070      -0.00099      I  
2,455,657.79681       +/-0.00048      963.5      0.00044       0.00016      II 
2,455,658.16273       +/-0.00060      964.0      0.00090       0.00062      I  
2,455,658.89179       +/-0.00060      965.0     -0.00096      -0.00125      I  
2,455,659.25889       +/-0.00045      965.5      0.00066       0.00038      II 
2,455,659.62438       +/-0.00048      966.0      0.00069       0.00040      I  
2,455,660.35348       +/-0.00070      967.0     -0.00113      -0.00143      I  
2,455,660.72066       +/-0.00043      967.5      0.00057       0.00029      II 
2,455,661.08657       +/-0.00066      968.0      0.00102       0.00073      I  
2,455,661.45225       +/-0.00070      968.5      0.00123       0.00094      II 
2,455,661.81605       +/-0.00040      969.0     -0.00042      -0.00072      I  
2,455,662.18277       +/-0.00043      969.5      0.00082       0.00053      II 
2,455,662.54773       +/-0.00045      970.0      0.00032       0.00003      I  
2,455,662.91443       +/-0.00084      970.5      0.00155       0.00126      II 
2,455,663.27787       +/-0.00029      971.0     -0.00046      -0.00077      I  
2,455,663.64547       +/-0.00082      971.5      0.00166       0.00137      II 
2,455,664.00910       +/-0.00064      972.0     -0.00016      -0.00047      I  
2,455,664.37595       +/-0.00066      972.5      0.00121       0.00092      II 
2,455,665.10656       +/-0.00048      973.5      0.00089       0.00059      II 
2,455,665.47124       +/-0.00049      974.0      0.00011      -0.00019      I  
2,455,665.83753       +/-0.00059      974.5      0.00093       0.00063      II 
2,455,666.20205       +/-0.00021      975.0     -0.00001      -0.00031      I  
2,455,666.56930       +/-0.00084      975.5      0.00177       0.00147      II 
2,455,666.93235       +/-0.00062      976.0     -0.00064      -0.00095      I  
2,455,667.29957       +/-0.00060      976.5      0.00111       0.00081      II 
2,455,667.66427       +/-0.00039      977.0      0.00034       0.00004      I  
2,455,668.03114       +/-0.00078      977.5      0.00175       0.00145      II 
2,455,668.39441       +/-0.00044      978.0     -0.00044      -0.00075      I  
2,455,668.76119       +/-0.00054      978.5      0.00087       0.00056      II 
2,455,669.12671       +/-0.00049      979.0      0.00092       0.00062      I  
2,455,669.49254       +/-0.00058      979.5      0.00129       0.00098      II 
2,455,669.85603       +/-0.00054      980.0     -0.00068      -0.00100      I  
2,455,670.22432       +/-0.00073      980.5      0.00213       0.00183      II 
2,455,670.58768       +/-0.00053      981.0      0.00003      -0.00028      I  
2,455,670.95366       +/-0.00030      981.5      0.00054       0.00024      II 
2,455,671.31901       +/-0.00012      982.0      0.00043       0.00012      I  
2,455,671.68612       +/-0.00092      982.5      0.00207       0.00176      II 
2,455,672.04830       +/-0.00079      983.0     -0.00120      -0.00152      I  
2,455,672.41639       +/-0.00056      983.5      0.00141       0.00110      II 
2,455,672.78142       +/-0.00031      984.0      0.00097       0.00066      I  
2,455,673.14666       +/-0.00040      984.5      0.00075       0.00044      II 
2,455,673.87858       +/-0.00074      985.5      0.00174       0.00142      II 
2,455,674.24307       +/-0.00026      986.0      0.00076       0.00045      I  
2,455,674.60801       +/-0.00027      986.5      0.00024      -0.00008      II 
2,455,674.97289       +/-0.00052      987.0     -0.00034      -0.00067      I  
2,455,675.70365       +/-0.00055      988.0     -0.00051      -0.00084      I  
2,455,676.07063       +/-0.00021      988.5      0.00099       0.00067      II 
2,455,676.43495       +/-0.00084      989.0     -0.00014      -0.00047      I  
2,455,676.80224       +/-0.00068      989.5      0.00167       0.00135      II 
2,455,677.16556       +/-0.00028      990.0     -0.00047      -0.00080      I  
2,455,677.53305       +/-0.00057      990.5      0.00155       0.00123      II 
2,455,678.99503       +/-0.00055      992.5      0.00166       0.00134      II 
2,455,679.35926       +/-0.00020      993.0      0.00043       0.00010      I  
2,455,679.72602       +/-0.00068      993.5      0.00172       0.00140      II 
2,455,680.08922       +/-0.00070      994.0     -0.00054      -0.00087      I  
2,455,680.45653       +/-0.00062      994.5      0.00130       0.00097      II 
2,455,680.82114       +/-0.00008      995.0      0.00044       0.00012      I  
2,455,681.55068       +/-0.00081      996.0     -0.00094      -0.00128      I  
2,455,681.91783       +/-0.00027      996.5      0.00073       0.00041      II 
2,455,682.28328       +/-0.00017      997.0      0.00072       0.00039      I  
2,455,682.65017       +/-0.00095      997.5      0.00214       0.00181      II 
2,455,683.01285       +/-0.00076      998.0     -0.00064      -0.00097      I  
2,455,683.74469       +/-0.00010      999.0      0.00026      -0.00007      I  
2,455,684.11172       +/-0.00087      999.5      0.00183       0.00150      II 
2,455,684.47515       +/-0.00049     1000.0     -0.00020      -0.00054      I  
2,455,684.84258       +/-0.00085     1000.5      0.00175       0.00142      II 
2,455,685.20589       +/-0.00056     1001.0     -0.00039      -0.00074      I  
2,455,685.57367       +/-0.00089     1001.5      0.00191       0.00158      II 
2,455,685.93804       +/-0.00037     1002.0      0.00081       0.00048      I  
2,455,686.30333       +/-0.00056     1002.5      0.00064       0.00030      II 
2,455,686.66718       +/-0.00063     1003.0     -0.00097      -0.00131      I  
2,455,687.40009       +/-0.00027     1004.0      0.00100       0.00066      I  
2,455,687.76456       +/-0.00038     1004.5      0.00000      -0.00034      II 
2,455,688.12936       +/-0.00069     1005.0     -0.00066      -0.00100      I  
2,455,688.86115       +/-0.00019     1006.0      0.00019      -0.00015      I  
2,455,689.22695       +/-0.00045     1006.5      0.00052       0.00019      II 
2,455,689.59193       +/-0.00053     1007.0      0.00004      -0.00030      I  
2,455,690.32298       +/-0.00012     1008.0      0.00015      -0.00019      I  
2,455,690.68992       +/-0.00064     1008.5      0.00163       0.00129      II 
2,455,691.05370       +/-0.00055     1009.0     -0.00005      -0.00040      I  
2,455,691.42132       +/-0.00092     1009.5      0.00209       0.00175      II 
2,455,691.78408       +/-0.00036     1010.0     -0.00061      -0.00095      I  
2,455,692.51585       +/-0.00062     1011.0      0.00022      -0.00012      I  
2,455,693.24660       +/-0.00015     1012.0      0.00004      -0.00030      I  
2,455,693.97795       +/-0.00049     1013.0      0.00045       0.00011      I  
2,455,694.34384       +/-0.00032     1013.5      0.00088       0.00053      II 
2,455,694.70770       +/-0.00053     1014.0     -0.00072      -0.00107      I  
2,455,695.43974       +/-0.00036     1015.0      0.00037       0.00003      I  
2,455,696.16968       +/-0.00030     1016.0     -0.00061      -0.00096      I  
2,455,696.90144       +/-0.00046     1017.0      0.00020      -0.00014      I  
2,455,697.26714       +/-0.00049     1017.5      0.00044       0.00009      II 
2,455,697.63236       +/-0.00034     1018.0      0.00019      -0.00016      I  
2,455,698.36218       +/-0.00068     1019.0     -0.00092      -0.00127      I  
2,455,698.73056       +/-0.00079     1019.5      0.00199       0.00164      II 
2,455,699.09352       +/-0.00070     1020.0     -0.00051      -0.00087      I  
2,455,699.46235       +/-0.00086     1020.5      0.00284       0.00250      II 
2,455,699.82537       +/-0.00002     1021.0      0.00040       0.00005      I  
2,455,700.19312       +/-0.00095     1021.5      0.00268       0.00233      II 
2,455,700.55531       +/-0.00065     1022.0     -0.00059      -0.00095      I  
2,455,700.92335       +/-0.00062     1022.5      0.00197       0.00162      II 
2,455,701.28831       +/-0.00048     1023.0      0.00146       0.00112      I  
2,455,701.65393       +/-0.00058     1023.5      0.00162       0.00127      II 
2,455,702.01717       +/-0.00075     1024.0     -0.00060      -0.00096      I  
2,455,702.38551       +/-0.00082     1024.5      0.00226       0.00191      II 
2,455,702.74899       +/-0.00010     1025.0      0.00027      -0.00008      I  
2,455,703.11646       +/-0.00085     1025.5      0.00228       0.00193      II 
2,455,703.47974       +/-0.00049     1026.0      0.00009      -0.00026      I  
2,455,703.84642       +/-0.00059     1026.5      0.00130       0.00095      II 
2,455,704.21100       +/-0.00021     1027.0      0.00041       0.00006      I  
2,455,704.57854       +/-0.00093     1027.5      0.00249       0.00213      II 
2,455,704.94159       +/-0.00040     1028.0      0.00007      -0.00028      I  
2,455,705.67329       +/-0.00058     1029.0      0.00083       0.00048      I  
2,455,706.03963       +/-0.00072     1029.5      0.00170       0.00135      II 
2,455,706.40289       +/-0.00056     1030.0     -0.00050      -0.00086      I  
2,455,706.77107       +/-0.00076     1030.5      0.00221       0.00186      II 
2,455,707.86490       +/-0.00041     1032.0     -0.00036      -0.00072      I  
2,455,708.59671       +/-0.00062     1033.0      0.00051       0.00015      I  
2,455,708.96153       +/-0.00020     1033.5     -0.00013      -0.00049      II 
2,455,709.32740       +/-0.00007     1034.0      0.00026      -0.00009      I  
2,455,710.42362       +/-0.00017     1035.5      0.00008      -0.00028      II 
2,455,710.78953       +/-0.00015     1036.0      0.00052       0.00016      I  
2,455,711.15718       +/-0.00097     1036.5      0.00270       0.00235      II 
2,455,711.51911       +/-0.00075     1037.0     -0.00083      -0.00119      I  
2,455,711.88661       +/-0.00056     1037.5      0.00119       0.00084      II 
2,455,712.25200       +/-0.00054     1038.0      0.00111       0.00076      I  
2,455,712.61704       +/-0.00030     1038.5      0.00069       0.00033      II 
2,455,713.34945       +/-0.00090     1039.5      0.00216       0.00180      II 
2,455,713.71306       +/-0.00022     1040.0      0.00030      -0.00005      I  
2,455,714.07875       +/-0.00010     1040.5      0.00052       0.00017      II 
2,455,714.44423       +/-0.00036     1041.0      0.00053       0.00018      I  
2,455,714.81063       +/-0.00067     1041.5      0.00146       0.00111      II 
2,455,715.17483       +/-0.00039     1042.0      0.00020      -0.00016      I  
2,455,715.54068       +/-0.00017     1042.5      0.00058       0.00022      II 
2,455,716.27275       +/-0.00064     1043.5      0.00171       0.00135      II 
2,455,716.63646       +/-0.00036     1044.0     -0.00004      -0.00040      I  
2,455,717.00304       +/-0.00040     1044.5      0.00106       0.00071      II 
2,455,717.36771       +/-0.00015     1045.0      0.00026      -0.00009      I  
2,455,717.73448       +/-0.00067     1045.5      0.00156       0.00121      II 
2,455,718.09944       +/-0.00064     1046.0      0.00106       0.00070      I  
2,455,718.46374       +/-0.00011     1046.5     -0.00010      -0.00047      II 
2,455,718.82943       +/-0.00005     1047.0      0.00011      -0.00025      I  
2,455,719.19707       +/-0.00097     1047.5      0.00228       0.00192      II 
2,455,719.56075       +/-0.00049     1048.0      0.00049       0.00013      I  
2,455,719.92630       +/-0.00051     1048.5      0.00057       0.00022      II 
2,455,720.29161       +/-0.00004     1049.0      0.00041       0.00006      I  
2,455,720.65772       +/-0.00033     1049.5      0.00105       0.00070      II 
2,455,721.02298       +/-0.00052     1050.0      0.00084       0.00049      I  
2,455,721.38900       +/-0.00066     1050.5      0.00140       0.00104      II 
2,455,721.75292       +/-0.00012     1051.0     -0.00015      -0.00051      I  
2,455,722.11910       +/-0.00013     1051.5      0.00056       0.00020      II 
2,455,722.48545       +/-0.00052     1052.0      0.00144       0.00108      I  
2,455,722.85142       +/-0.00076     1052.5      0.00194       0.00158      II 
2,455,723.21386       +/-0.00055     1053.0     -0.00108      -0.00145      I  
2,455,723.58075       +/-0.00010     1053.5      0.00033      -0.00003      II 
2,455,723.94763       +/-0.00070     1054.0      0.00174       0.00139      I  
2,455,724.31261       +/-0.00050     1054.5      0.00125       0.00090      II 
2,455,724.67617       +/-0.00033     1055.0     -0.00065      -0.00101      I  
2,455,725.04335       +/-0.00016     1055.5      0.00105       0.00070      II 
2,455,725.40922       +/-0.00057     1056.0      0.00145       0.00110      I  
2,455,725.77438       +/-0.00049     1056.5      0.00114       0.00079      II 
2,455,726.13827       +/-0.00066     1057.0     -0.00043      -0.00079      I  
2,455,726.50514       +/-0.00016     1057.5      0.00097       0.00061      II 
2,455,726.87092       +/-0.00047     1058.0      0.00128       0.00092      I  
2,455,727.23622       +/-0.00047     1058.5      0.00111       0.00075      II 
2,455,727.60073       +/-0.00059     1059.0      0.00015      -0.00021      I  
2,455,728.33231       +/-0.00027     1060.0      0.00079       0.00043      I  
2,455,728.69791       +/-0.00029     1060.5      0.00092       0.00056      II 
2,455,729.06295       +/-0.00049     1061.0      0.00049       0.00013      I  
2,455,729.42929       +/-0.00052     1061.5      0.00136       0.00100      II 
2,455,729.79376       +/-0.00005     1062.0      0.00036       0.00000      I  
2,455,730.15917       +/-0.00014     1062.5      0.00030      -0.00006      II 
2,455,730.52612       +/-0.00080     1063.0      0.00178       0.00142      I  
2,455,731.25480       +/-0.00012     1064.0     -0.00047      -0.00084      I  
2,455,731.62201       +/-0.00037     1064.5      0.00126       0.00091      II 
2,455,731.98779       +/-0.00064     1065.0      0.00157       0.00122      I  
2,455,732.35211       +/-0.00032     1065.5      0.00042       0.00007      II 
2,455,732.71649       +/-0.00060     1066.0     -0.00066      -0.00102      I  
2,455,733.08370       +/-0.00022     1066.5      0.00107       0.00072      II 
2,455,734.17942       +/-0.00051     1068.0      0.00038       0.00003      I  
2,455,734.54551       +/-0.00036     1068.5      0.00100       0.00065      II 
2,455,734.91058       +/-0.00030     1069.0      0.00060       0.00025      I  
2,455,735.27610       +/-0.00043     1069.5      0.00065       0.00030      II 
2,455,735.64170       +/-0.00051     1070.0      0.00078       0.00043      I  
2,455,736.00598       +/-0.00025     1070.5     -0.00040      -0.00076      II 
2,455,736.37219       +/-0.00014     1071.0      0.00033      -0.00002      I  
2,455,736.73915       +/-0.00078     1071.5      0.00182       0.00147      II 
2,455,737.10372       +/-0.00061     1072.0      0.00092       0.00057      I  
2,455,737.46733       +/-0.00073     1072.5     -0.00093      -0.00129      II 
2,455,737.83436       +/-0.00025     1073.0      0.00062       0.00027      I  
2,455,738.20101       +/-0.00068     1073.5      0.00180       0.00145      II 
2,455,738.56561       +/-0.00063     1074.0      0.00093       0.00058      I  
2,455,740.02699       +/-0.00045     1076.0      0.00043       0.00007      I  
2,455,740.39179       +/-0.00039     1076.5     -0.00024      -0.00060      II 
2,455,740.75801       +/-0.00039     1077.0      0.00050       0.00015      I  
2,455,741.12398       +/-0.00021     1077.5      0.00100       0.00065      II 
2,455,741.48976       +/-0.00045     1078.0      0.00131       0.00096      I  
2,455,741.85306       +/-0.00071     1078.5     -0.00085      -0.00121      II 
2,455,742.22003       +/-0.00040     1079.0      0.00064       0.00029      I  
2,455,742.58602       +/-0.00029     1079.5      0.00116       0.00081      II 
2,455,743.31550       +/-0.00053     1080.5     -0.00029      -0.00065      II 
2,455,743.68215       +/-0.00070     1081.0      0.00088       0.00053      I  
2,455,744.04800       +/-0.00056     1081.5      0.00126       0.00091      II 
2,455,744.41253       +/-0.00025     1082.0      0.00032      -0.00003      I  
2,455,744.77685       +/-0.00061     1082.5     -0.00082      -0.00118      II 
2,455,745.14495       +/-0.00080     1083.0      0.00180       0.00145      I  
2,455,745.50853       +/-0.00013     1083.5     -0.00009      -0.00044      II 
2,455,745.87392       +/-0.00012     1084.0     -0.00017      -0.00052      I  
2,455,746.24014       +/-0.00030     1084.5      0.00057       0.00022      II 
2,455,746.60708       +/-0.00073     1085.0      0.00204       0.00169      I  
2,455,746.96933       +/-0.00032     1085.5     -0.00117      -0.00153      II 
2,455,747.33632       +/-0.00010     1086.0      0.00034      -0.00001      I  
2,455,747.70271       +/-0.00059     1086.5      0.00126       0.00091      II 
2,455,748.06759       +/-0.00060     1087.0      0.00067       0.00032      I  
2,455,748.43178       +/-0.00066     1087.5     -0.00060      -0.00096      II 
2,455,748.79909       +/-0.00053     1088.0      0.00123       0.00088      I  
2,455,749.16361       +/-0.00006     1088.5      0.00028      -0.00007      II 
2,455,749.52921       +/-0.00044     1089.0      0.00040       0.00006      I  
2,455,749.89490       +/-0.00050     1089.5      0.00062       0.00028      II 
2,455,750.26107       +/-0.00067     1090.0      0.00132       0.00097      I  
2,455,750.62450       +/-0.00041     1090.5     -0.00071      -0.00107      II 
2,455,750.99134       +/-0.00046     1091.0      0.00065       0.00030      I  
2,455,751.35758       +/-0.00064     1091.5      0.00142       0.00107      II 
2,455,751.72223       +/-0.00040     1092.0      0.00060       0.00025      I  
2,455,752.08650       +/-0.00022     1092.5     -0.00060      -0.00095      II 
2,455,752.45327       +/-0.00034     1093.0      0.00069       0.00035      I  
2,455,752.81948       +/-0.00073     1093.5      0.00143       0.00109      II 
2,455,753.18446       +/-0.00067     1094.0      0.00094       0.00060      I  
2,455,753.54802       +/-0.00032     1094.5     -0.00096      -0.00132      II 
2,455,754.28037       +/-0.00039     1095.5      0.00044       0.00009      II 
2,455,754.64640       +/-0.00061     1096.0      0.00100       0.00065      I  
2,455,755.01063       +/-0.00016     1096.5     -0.00024      -0.00059      II 
2,455,755.37675       +/-0.00004     1097.0      0.00040       0.00006      I  
2,455,755.74272       +/-0.00031     1097.5      0.00090       0.00056      II 
2,455,756.10786       +/-0.00057     1098.0      0.00057       0.00023      I  
2,455,756.47338       +/-0.00047     1098.5      0.00062       0.00027      II 
2,455,757.57013       +/-0.00054     1100.0      0.00095       0.00061      I  
2,455,757.93511       +/-0.00030     1100.5      0.00046       0.00012      II 
2,455,758.30133       +/-0.00050     1101.0      0.00121       0.00087      I  
2,455,758.66470       +/-0.00067     1101.5     -0.00088      -0.00124      II 
2,455,759.03153       +/-0.00039     1102.0      0.00046       0.00012      I  
2,455,759.39833       +/-0.00075     1102.5      0.00179       0.00145      II 
2,455,759.76268       +/-0.00051     1103.0      0.00067       0.00033      I  
2,455,760.12639       +/-0.00045     1103.5     -0.00108      -0.00143      II 
2,455,760.49336       +/-0.00038     1104.0      0.00041       0.00007      I  
2,455,760.86070       +/-0.00089     1104.5      0.00227       0.00193      II 
2,455,761.22484       +/-0.00051     1105.0      0.00094       0.00060      I  
2,455,761.58750       +/-0.00084     1105.5     -0.00186      -0.00221      II 
2,455,761.95560       +/-0.00030     1106.0      0.00076       0.00042      I  
2,455,762.32214       +/-0.00083     1106.5      0.00183       0.00149      II 
2,455,762.68662       +/-0.00065     1107.0      0.00083       0.00049      I  
2,455,763.05042       +/-0.00029     1107.5     -0.00083      -0.00118      II 
2,455,763.78394       +/-0.00065     1108.5      0.00174       0.00140      II 
2,455,764.14839       +/-0.00050     1109.0      0.00072       0.00038      I  
2,455,764.51307       +/-0.00023     1109.5     -0.00007      -0.00041      II 
2,455,764.87865       +/-0.00005     1110.0      0.00003      -0.00031      I  
2,455,765.24464       +/-0.00018     1110.5      0.00055       0.00021      II 
2,455,765.61100       +/-0.00057     1111.0      0.00144       0.00110      I  
2,455,765.97491       +/-0.00036     1111.5     -0.00012      -0.00046      II 
2,455,766.34100       +/-0.00028     1112.0      0.00049       0.00015      I  
2,455,766.70615       +/-0.00017     1112.5      0.00017      -0.00017      II 
2,455,767.07236       +/-0.00047     1113.0      0.00091       0.00057      I  
2,455,767.43830       +/-0.00065     1113.5      0.00137       0.00104      II 
2,455,767.80203       +/-0.00034     1114.0     -0.00036      -0.00070      I  
2,455,768.16712       +/-0.00062     1114.5     -0.00074      -0.00109      II 
2,455,768.53444       +/-0.00054     1115.0      0.00110       0.00076      I  
2,455,768.90018       +/-0.00057     1115.5      0.00136       0.00103      II 
2,455,769.26423       +/-0.00039     1116.0     -0.00005      -0.00039      I  
2,455,769.62876       +/-0.00082     1116.5     -0.00099      -0.00134      II 
2,455,771.09195       +/-0.00004     1118.5      0.00030      -0.00004      II 
2,455,771.45829       +/-0.00042     1119.0      0.00117       0.00083      I  
2,455,771.82184       +/-0.00057     1119.5     -0.00075      -0.00109      II 
2,455,772.18845       +/-0.00065     1120.0      0.00038       0.00005      I  
2,455,772.55460       +/-0.00058     1120.5      0.00106       0.00072      II 
2,455,773.28418       +/-0.00044     1121.5     -0.00030      -0.00064      II 
2,455,773.65122       +/-0.00060     1122.0      0.00126       0.00093      I  
2,455,774.01554       +/-0.00019     1122.5      0.00011      -0.00023      II 
2,455,774.38031       +/-0.00031     1123.0     -0.00059      -0.00093      I  
2,455,774.74631       +/-0.00018     1123.5     -0.00006      -0.00040      II 
2,455,775.11346       +/-0.00076     1124.0      0.00161       0.00128      I  
2,455,775.47688       +/-0.00037     1124.5     -0.00044      -0.00078      II 
2,455,775.84215       +/-0.00027     1125.0     -0.00064      -0.00098      I  
2,455,776.20927       +/-0.00036     1125.5      0.00100       0.00067      II 
2,455,776.57464       +/-0.00039     1126.0      0.00089       0.00056      I  
2,455,776.93925       +/-0.00031     1126.5      0.00003      -0.00030      II 
2,455,777.30448       +/-0.00034     1127.0     -0.00020      -0.00054      I  
2,455,777.66987       +/-0.00021     1127.5     -0.00029      -0.00062      II 
2,455,778.03677       +/-0.00045     1128.0      0.00113       0.00080      I  
2,455,778.40178       +/-0.00043     1128.5      0.00067       0.00034      II 
2,455,778.76634       +/-0.00045     1129.0     -0.00024      -0.00057      I  
2,455,779.13244       +/-0.00010     1129.5      0.00038       0.00005      II 
2,455,779.49859       +/-0.00036     1130.0      0.00106       0.00073      I  
2,455,779.86331       +/-0.00039     1130.5      0.00031      -0.00002      II 
2,455,780.22799       +/-0.00061     1131.0     -0.00048      -0.00082      I  
2,455,780.59482       +/-0.00020     1131.5      0.00087       0.00054      II 
2,455,780.96044       +/-0.00034     1132.0      0.00102       0.00069      I  
2,455,781.32464       +/-0.00043     1132.5     -0.00025      -0.00059      II 
2,455,781.69069       +/-0.00060     1133.0      0.00032      -0.00001      I  
2,455,782.05733       +/-0.00059     1133.5      0.00148       0.00116      II 
2,455,782.42162       +/-0.00006     1134.0      0.00030      -0.00003      I  
2,455,782.78695       +/-0.00038     1134.5      0.00016      -0.00017      II 
2,455,783.15328       +/-0.00053     1135.0      0.00101       0.00069      I  
2,455,783.51844       +/-0.00030     1135.5      0.00070       0.00037      II 
2,455,783.88324       +/-0.00023     1136.0      0.00003      -0.00030      I  
2,455,784.25002       +/-0.00024     1136.5      0.00133       0.00101      II 
2,455,784.61464       +/-0.00037     1137.0      0.00048       0.00015      I  
2,455,785.34552       +/-0.00044     1138.0      0.00041       0.00009      I  
2,455,785.71208       +/-0.00035     1138.5      0.00150       0.00117      II 
2,455,786.07655       +/-0.00036     1139.0      0.00049       0.00017      I  
2,455,786.44164       +/-0.00053     1139.5      0.00011      -0.00021      II 
2,455,786.80827       +/-0.00064     1140.0      0.00127       0.00094      I  
2,455,787.17402       +/-0.00040     1140.5      0.00154       0.00122      II 
2,455,787.53711       +/-0.00055     1141.0     -0.00083      -0.00116      I  
2,455,788.27038       +/-0.00068     1142.0      0.00148       0.00116      I  
2,455,788.63536       +/-0.00037     1142.5      0.00099       0.00066      II 
2,455,788.99928       +/-0.00038     1143.0     -0.00056      -0.00089      I  
2,455,789.36701       +/-0.00031     1143.5      0.00169       0.00137      II 
2,455,789.73238       +/-0.00065     1144.0      0.00159       0.00126      I  
2,455,790.09652       +/-0.00025     1144.5      0.00025      -0.00007      II 
2,455,790.46130       +/-0.00027     1145.0     -0.00043      -0.00076      I  
2,455,790.82953       +/-0.00067     1145.5      0.00231       0.00199      II 
2,455,791.19378       +/-0.00054     1146.0      0.00109       0.00077      I  
2,455,791.55889       +/-0.00045     1146.5      0.00073       0.00040      II 
2,455,791.92408       +/-0.00024     1147.0      0.00044       0.00012      I  
2,455,792.29053       +/-0.00030     1147.5      0.00142       0.00110      II 
2,455,792.65530       +/-0.00047     1148.0      0.00071       0.00039      I  
2,455,793.02178       +/-0.00059     1148.5      0.00172       0.00140      II 
2,455,793.38592       +/-0.00027     1149.0      0.00038       0.00006      I  
2,455,794.11683       +/-0.00031     1150.0      0.00035       0.00003      I  
2,455,794.48322       +/-0.00040     1150.5      0.00126       0.00094      II 
2,455,794.84858       +/-0.00070     1151.0      0.00115       0.00083      I  
2,455,795.21439       +/-0.00045     1151.5      0.00148       0.00116      II 
2,455,795.57820       +/-0.00039     1152.0     -0.00017      -0.00050      I  
2,455,795.94542       +/-0.00037     1152.5      0.00156       0.00124      II 
2,455,796.31111       +/-0.00076     1153.0      0.00178       0.00146      I  
2,455,796.67499       +/-0.00014     1153.5      0.00019      -0.00013      II 
2,455,797.03988       +/-0.00033     1154.0     -0.00039      -0.00072      I  
2,455,797.40839       +/-0.00081     1154.5      0.00264       0.00232      II 
2,455,797.77234       +/-0.00059     1155.0      0.00111       0.00079      I  
2,455,798.13701       +/-0.00031     1155.5      0.00031      -0.00001      II 
2,455,798.50249       +/-0.00013     1156.0      0.00031      -0.00001      I  
2,455,798.86933       +/-0.00043     1156.5      0.00168       0.00136      II 
2,455,799.23422       +/-0.00056     1157.0      0.00109       0.00078      I  
2,455,799.59989       +/-0.00053     1157.5      0.00129       0.00097      II 
2,455,799.96414       +/-0.00018     1158.0      0.00006      -0.00025      I  
2,455,800.33031       +/-0.00011     1158.5      0.00076       0.00044      II 
2,455,800.69611       +/-0.00054     1159.0      0.00109       0.00077      I  
2,455,801.06287       +/-0.00080     1159.5      0.00237       0.00205      II 
2,455,801.42568       +/-0.00021     1160.0     -0.00029      -0.00061      I  
2,455,801.79215       +/-0.00017     1160.5      0.00070       0.00038      II 
2,455,803.25402       +/-0.00013     1162.5      0.00067       0.00035      II 
2,455,803.61926       +/-0.00023     1163.0      0.00044       0.00012      I  
2,455,803.98689       +/-0.00096     1163.5      0.00259       0.00228      II 
2,455,804.35095       +/-0.00064     1164.0      0.00118       0.00086      I  
2,455,804.71490       +/-0.00018     1164.5     -0.00034      -0.00066      II 
2,455,805.08072       +/-0.00016     1165.0      0.00000      -0.00032      I  
2,455,805.81248       +/-0.00053     1166.0      0.00081       0.00049      I  
2,455,806.17621       +/-0.00075     1166.5     -0.00093      -0.00125      II 
2,455,806.54330       +/-0.00020     1167.0      0.00068       0.00036      I  
2,455,807.27413       +/-0.00053     1168.0      0.00056       0.00024      I  
2,455,807.63877       +/-0.00042     1168.5     -0.00027      -0.00059      II 
2,455,808.37208       +/-0.00069     1169.5      0.00208       0.00177      II 
2,455,808.73517       +/-0.00047     1170.0     -0.00030      -0.00062      I  
2,455,809.10298       +/-0.00067     1170.5      0.00203       0.00172      II 
2,455,809.46708       +/-0.00033     1171.0      0.00066       0.00034      I  
2,455,809.83251       +/-0.00008     1171.5      0.00061       0.00030      II 
2,455,810.19796       +/-0.00031     1172.0      0.00058       0.00027      I  
2,455,810.56494       +/-0.00063     1172.5      0.00209       0.00177      II 
2,455,811.29343       +/-0.00025     1173.5     -0.00036      -0.00069      II 
2,455,811.66040       +/-0.00041     1174.0      0.00112       0.00081      I  
2,455,812.02672       +/-0.00058     1174.5      0.00197       0.00165      II 
2,455,812.39021       +/-0.00054     1175.0     -0.00001      -0.00033      I  
2,455,812.75667       +/-0.00018     1175.5      0.00097       0.00065      II 
2,455,813.12208       +/-0.00027     1176.0      0.00090       0.00059      I  
2,455,813.48876       +/-0.00078     1176.5      0.00211       0.00179      II 
2,455,813.85246       +/-0.00064     1177.0      0.00033       0.00002      I  
2,455,814.21848       +/-0.00041     1177.5      0.00088       0.00056      II 
2,455,814.58397       +/-0.00034     1178.0      0.00089       0.00058      I  
2,455,814.94974       +/-0.00024     1178.5      0.00118       0.00087      II 
2,455,815.31532       +/-0.00057     1179.0      0.00129       0.00097      I  
2,455,815.68009       +/-0.00028     1179.5      0.00058       0.00027      II 
2,455,816.04521       +/-0.00013     1180.0      0.00023      -0.00009      I  
2,455,816.41231       +/-0.00055     1180.5      0.00185       0.00154      II 
2,455,816.77688       +/-0.00047     1181.0      0.00095       0.00063      I  
2,455,817.14240       +/-0.00049     1181.5      0.00099       0.00068      II 
2,455,817.50725       +/-0.00039     1182.0      0.00036       0.00005      I  
2,455,817.87379       +/-0.00049     1182.5      0.00143       0.00112      II 
2,455,818.23875       +/-0.00031     1183.0      0.00091       0.00060      I  
2,455,818.60394       +/-0.00038     1183.5      0.00063       0.00031      II 
2,455,818.97009       +/-0.00063     1184.0      0.00130       0.00099      I  
2,455,819.33417       +/-0.00019     1184.5     -0.00009      -0.00041      II 
2,455,819.70046       +/-0.00029     1185.0      0.00072       0.00041      I  
2,455,820.06725       +/-0.00061     1185.5      0.00203       0.00172      II 
2,455,820.43091       +/-0.00058     1186.0      0.00022      -0.00010      I  
2,455,820.79667       +/-0.00020     1186.5      0.00050       0.00019      II 
2,455,821.16292       +/-0.00047     1187.0      0.00128       0.00096      I  
2,455,821.52776       +/-0.00032     1187.5      0.00064       0.00033      II 
2,455,821.89281       +/-0.00045     1188.0      0.00021      -0.00010      I  
2,455,822.25889       +/-0.00032     1188.5      0.00082       0.00050      II 
2,455,822.62531       +/-0.00069     1189.0      0.00176       0.00145      I  
2,455,822.98835       +/-0.00045     1189.5     -0.00066      -0.00099      II 
2,455,823.35499       +/-0.00052     1190.0      0.00049       0.00018      I  
2,455,823.72164       +/-0.00070     1190.5      0.00166       0.00135      II 
2,455,824.08636       +/-0.00046     1191.0      0.00091       0.00059      I  
2,455,824.44971       +/-0.00057     1191.5     -0.00121      -0.00153      II 
2,455,824.81716       +/-0.00046     1192.0      0.00076       0.00044      I  
2,455,825.18395       +/-0.00088     1192.5      0.00207       0.00176      II 
2,455,825.54789       +/-0.00031     1193.0      0.00053       0.00022      I  
2,455,826.27947       +/-0.00063     1194.0      0.00116       0.00085      I  
2,455,826.64535       +/-0.00063     1194.5      0.00157       0.00125      II 
2,455,827.01013       +/-0.00064     1195.0      0.00087       0.00055      I  
2,455,827.37354       +/-0.00047     1195.5     -0.00119      -0.00151      II 
2,455,827.74132       +/-0.00046     1196.0      0.00111       0.00079      I  
2,455,828.10714       +/-0.00049     1196.5      0.00145       0.00114      II 
2,455,828.47165       +/-0.00045     1197.0      0.00048       0.00017      I  
2,455,829.20285       +/-0.00030     1198.0      0.00073       0.00042      I  
2,455,829.56869       +/-0.00043     1198.5      0.00110       0.00078      II 
2,455,829.93418       +/-0.00059     1199.0      0.00111       0.00079      I  
2,455,830.29871       +/-0.00028     1199.5      0.00016      -0.00015      II 
2,455,830.66492       +/-0.00038     1200.0      0.00090       0.00058      I  
2,455,831.02952       +/-0.00050     1200.5      0.00002      -0.00030      II 
2,455,831.39631       +/-0.00055     1201.0      0.00133       0.00102      I  
2,455,832.49138       +/-0.00023     1202.5     -0.00002      -0.00034      II 
2,455,832.85862       +/-0.00073     1203.0      0.00174       0.00142      I  
2,455,834.32041       +/-0.00061     1205.0      0.00162       0.00130      I  
2,455,834.68424       +/-0.00033     1205.5     -0.00002      -0.00034      II 
2,455,835.05006       +/-0.00036     1206.0      0.00032       0.00000      I  
2,455,835.41508       +/-0.00008     1206.5     -0.00013      -0.00046      II 
2,455,835.78191       +/-0.00042     1207.0      0.00121       0.00090      I  
2,455,836.14666       +/-0.00035     1207.5      0.00049       0.00017      II 
2,455,836.51230       +/-0.00065     1208.0      0.00065       0.00033      I  
2,455,836.87705       +/-0.00011     1208.5     -0.00007      -0.00039      II 
2,455,837.60878       +/-0.00026     1209.5      0.00070       0.00038      II 
2,455,837.97519       +/-0.00062     1210.0      0.00163       0.00131      I  
2,455,838.33843       +/-0.00070     1210.5     -0.00059      -0.00092      II 
2,455,838.70445       +/-0.00006     1211.0     -0.00005      -0.00038      I  
2,455,839.07100       +/-0.00023     1211.5      0.00101       0.00069      II 
2,455,839.43691       +/-0.00053     1212.0      0.00145       0.00113      I  
2,455,839.80074       +/-0.00039     1212.5     -0.00019      -0.00052      II 
2,455,840.16621       +/-0.00003     1213.0     -0.00020      -0.00053      I  
2,455,840.53232       +/-0.00017     1213.5      0.00043       0.00011      II 
2,455,840.89917       +/-0.00075     1214.0      0.00180       0.00148      I  
2,455,841.62760       +/-0.00064     1215.0     -0.00072      -0.00105      I  
2,455,841.99405       +/-0.00009     1215.5      0.00025      -0.00007      II 
2,455,842.36202       +/-0.00094     1216.0      0.00274       0.00242      I  
2,455,842.72502       +/-0.00045     1216.5      0.00026      -0.00006      II 
2,455,843.45651       +/-0.00015     1217.5      0.00080       0.00048      II 
2,455,843.82315       +/-0.00079     1218.0      0.00196       0.00164      I  
2,455,844.18638       +/-0.00053     1218.5     -0.00028      -0.00061      II 
2,455,844.55172       +/-0.00061     1219.0     -0.00041      -0.00074      I  
2,455,844.91955       +/-0.00064     1219.5      0.00193       0.00161      II 
2,455,845.64826       +/-0.00046     1220.5     -0.00030      -0.00064      II 
2,455,846.01504       +/-0.00056     1221.0      0.00099       0.00067      I  
2,455,846.38017       +/-0.00040     1221.5      0.00064       0.00032      II 
2,455,846.74529       +/-0.00009     1222.0      0.00029      -0.00004      I  
2,455,847.11169       +/-0.00028     1222.5      0.00121       0.00088      II 
2,455,847.47753       +/-0.00054     1223.0      0.00157       0.00125      I  
2,455,847.84083       +/-0.00067     1223.5     -0.00060      -0.00093      II 
2,455,848.20722       +/-0.00071     1224.0      0.00031      -0.00002      I  
2,455,848.57452       +/-0.00073     1224.5      0.00213       0.00180      II 
2,455,848.93885       +/-0.00045     1225.0      0.00098       0.00066      I  
2,455,849.30291       +/-0.00077     1225.5     -0.00043      -0.00076      II 
2,455,849.66983       +/-0.00066     1226.0      0.00101       0.00068      I  
2,455,850.03619       +/-0.00066     1226.5      0.00189       0.00156      II 
2,455,850.40005       +/-0.00032     1227.0      0.00027      -0.00005      I  
2,455,850.76589       +/-0.00038     1227.5      0.00063       0.00031      II 
2,455,851.49709       +/-0.00016     1228.5      0.00088       0.00055      II 
2,455,851.86230       +/-0.00019     1229.0      0.00061       0.00028      I  
2,455,852.59359       +/-0.00060     1230.0      0.00095       0.00062      I  
2,455,852.95904       +/-0.00041     1230.5      0.00092       0.00059      II 
2,455,853.32399       +/-0.00010     1231.0      0.00039       0.00006      I  
2,455,853.69087       +/-0.00052     1231.5      0.00180       0.00147      II 
2,455,854.05544       +/-0.00060     1232.0      0.00089       0.00056      I  
2,455,854.42106       +/-0.00064     1232.5      0.00103       0.00070      II 
2,455,854.78598       +/-0.00015     1233.0      0.00047       0.00014      I  
2,455,855.15278       +/-0.00042     1233.5      0.00179       0.00146      II 
2,455,855.51786       +/-0.00046     1234.0      0.00140       0.00107      I  
2,455,855.88247       +/-0.00051     1234.5      0.00053       0.00020      II 
2,455,856.24753       +/-0.00026     1235.0      0.00011      -0.00022      I  
2,455,856.61513       +/-0.00072     1235.5      0.00223       0.00190      II 
2,455,856.97913       +/-0.00034     1236.0      0.00076       0.00042      I  
2,455,857.34482       +/-0.00042     1236.5      0.00097       0.00064      II 
2,455,857.70971       +/-0.00034     1237.0      0.00038       0.00005      I  
2,455,858.07701       +/-0.00074     1237.5      0.00220       0.00187      II 
2,455,858.44084       +/-0.00020     1238.0      0.00056       0.00022      I  
2,455,858.80634       +/-0.00034     1238.5      0.00058       0.00024      II 
2,455,859.17229       +/-0.00065     1239.0      0.00105       0.00072      I  
2,455,859.53844       +/-0.00059     1239.5      0.00172       0.00139      II 
2,455,859.90226       +/-0.00010     1240.0      0.00007      -0.00027      I  
2,455,860.63425       +/-0.00066     1241.0      0.00110       0.00076      I  
2,455,861.00049       +/-0.00073     1241.5      0.00186       0.00153      II 
2,455,861.36421       +/-0.00053     1242.0      0.00010      -0.00023      I  
2,455,861.73176       +/-0.00059     1242.5      0.00218       0.00184      II 
2,455,862.09631       +/-0.00056     1243.0      0.00125       0.00091      I  
2,455,862.46147       +/-0.00053     1243.5      0.00093       0.00059      II 
2,455,862.82601       +/-0.00004     1244.0     -0.00000      -0.00035      I  
2,455,863.55832       +/-0.00041     1245.0      0.00135       0.00101      I  
2,455,863.92314       +/-0.00035     1245.5      0.00069       0.00035      II 
2,455,864.28788       +/-0.00032     1246.0     -0.00004      -0.00039      I  
2,455,864.65548       +/-0.00059     1246.5      0.00207       0.00173      II 
2,455,865.01982       +/-0.00038     1247.0      0.00094       0.00059      I  
2,455,866.48162       +/-0.00022     1249.0      0.00082       0.00048      I  
2,455,866.84862       +/-0.00072     1249.5      0.00235       0.00200      II 
2,455,867.21168       +/-0.00073     1250.0     -0.00006      -0.00042      I  
2,455,867.57817       +/-0.00019     1250.5      0.00094       0.00059      II 
2,455,867.94357       +/-0.00021     1251.0      0.00086       0.00052      I  
2,455,868.67439       +/-0.00057     1252.0      0.00072       0.00038      I  
2,455,869.03926       +/-0.00035     1252.5      0.00012      -0.00023      II 
2,455,869.40482       +/-0.00014     1253.0      0.00020      -0.00015      I  
2,455,870.13554       +/-0.00048     1254.0     -0.00003      -0.00039      I  
2,455,870.50079       +/-0.00080     1254.5     -0.00026      -0.00061      II 
2,455,870.86752       +/-0.00046     1255.0      0.00099       0.00064      I  
2,455,871.59750       +/-0.00046     1256.0      0.00001      -0.00034      I  
2,455,871.96397       +/-0.00043     1256.5      0.00100       0.00065      II 
2,455,872.32921       +/-0.00057     1257.0      0.00076       0.00041      I  
2,455,872.69659       +/-0.00076     1257.5      0.00266       0.00231      II 
2,455,873.05891       +/-0.00042     1258.0     -0.00048      -0.00084      I  
2,455,873.42732       +/-0.00058     1258.5      0.00244       0.00209      II 
2,455,873.79048       +/-0.00038     1259.0      0.00012      -0.00023      I  
2,455,874.15744       +/-0.00027     1259.5      0.00160       0.00125      II 
2,455,874.52223       +/-0.00026     1260.0      0.00091       0.00056      I  
2,455,874.88884       +/-0.00044     1260.5      0.00205       0.00169      II 
2,455,875.25177       +/-0.00074     1261.0     -0.00049      -0.00086      I  
2,455,875.61955       +/-0.00060     1261.5      0.00180       0.00144      II 
2,455,875.98420       +/-0.00029     1262.0      0.00097       0.00061      I  
2,455,876.35069       +/-0.00058     1262.5      0.00198       0.00163      II 
2,455,876.71396       +/-0.00053     1263.0     -0.00022      -0.00058      I  
2,455,877.08145       +/-0.00067     1263.5      0.00179       0.00143      II 
2,455,877.44471       +/-0.00029     1264.0     -0.00042      -0.00079      I  
2,455,878.17654       +/-0.00047     1265.0      0.00044       0.00008      I  
2,455,878.54146       +/-0.00043     1265.5     -0.00011      -0.00048      II 
2,455,878.90735       +/-0.00032     1266.0      0.00029      -0.00007      I  
2,455,879.63808       +/-0.00043     1267.0      0.00007      -0.00029      I  
2,455,880.00352       +/-0.00049     1267.5      0.00003      -0.00033      II 
2,455,880.36912       +/-0.00032     1268.0      0.00015      -0.00021      I  
2,455,881.09908       +/-0.00065     1269.0     -0.00084      -0.00121      I  
2,455,881.46706       +/-0.00049     1269.5      0.00165       0.00129      II 
2,455,881.83114       +/-0.00056     1270.0      0.00026      -0.00011      I  
2,455,882.19780       +/-0.00064     1270.5      0.00144       0.00107      II 
2,455,882.56206       +/-0.00007     1271.0      0.00022      -0.00015      I  
2,455,882.92897       +/-0.00056     1271.5      0.00165       0.00128      II 
2,455,883.29244       +/-0.00063     1272.0     -0.00035      -0.00072      I  
2,455,883.65966       +/-0.00050     1272.5      0.00138       0.00102      II 
2,455,884.02448       +/-0.00017     1273.0      0.00072       0.00036      I  
2,455,884.39118       +/-0.00069     1273.5      0.00195       0.00158      II 
2,455,884.75357       +/-0.00077     1274.0     -0.00113      -0.00151      I  
2,455,885.12219       +/-0.00066     1274.5      0.00200       0.00163      II 
2,455,885.48646       +/-0.00040     1275.0      0.00079       0.00042      I  
2,455,885.85271       +/-0.00044     1275.5      0.00156       0.00119      II 
2,455,886.21572       +/-0.00100     1276.0     -0.00090      -0.00128      I  
2,455,886.58452       +/-0.00067     1276.5      0.00241       0.00204      II 
2,455,886.94841       +/-0.00036     1277.0      0.00083       0.00045      I  
2,455,887.31376       +/-0.00006     1277.5      0.00070       0.00032      II 
2,455,887.67814       +/-0.00051     1278.0     -0.00039      -0.00078      I  
2,455,888.04643       +/-0.00061     1278.5      0.00241       0.00204      II 
2,455,888.40961       +/-0.00047     1279.0      0.00011      -0.00026      I  
2,455,888.77554       +/-0.00010     1279.5      0.00056       0.00019      II 
2,455,889.50845       +/-0.00088     1280.5      0.00251       0.00214      II 
2,455,889.87100       +/-0.00064     1281.0     -0.00040      -0.00079      I  
2,455,890.23834       +/-0.00039     1281.5      0.00145       0.00107      II 
2,455,890.60270       +/-0.00008     1282.0      0.00033      -0.00005      I  
2,455,890.96971       +/-0.00030     1282.5      0.00186       0.00148      II 
2,455,891.33331       +/-0.00064     1283.0     -0.00001      -0.00040      I  
2,455,891.69968       +/-0.00040     1283.5      0.00087       0.00049      II 
2,455,892.06488       +/-0.00021     1284.0      0.00059       0.00021      I  
2,455,892.43148       +/-0.00043     1284.5      0.00171       0.00133      II 
2,455,892.79494       +/-0.00052     1285.0     -0.00029      -0.00069      I  
2,455,893.16188       +/-0.00037     1285.5      0.00116       0.00077      II 
2,455,893.52636       +/-0.00019     1286.0      0.00016      -0.00022      I  
2,455,893.89367       +/-0.00056     1286.5      0.00199       0.00161      II 
2,455,894.25673       +/-0.00067     1287.0     -0.00042      -0.00081      I  
2,455,894.62394       +/-0.00042     1287.5      0.00130       0.00092      II 
2,455,894.98896       +/-0.00057     1288.0      0.00084       0.00046      I  
2,455,895.35416       +/-0.00015     1288.5      0.00056       0.00018      II 
2,455,895.71927       +/-0.00044     1289.0      0.00020      -0.00019      I  
2,455,896.08648       +/-0.00043     1289.5      0.00193       0.00154      II 
2,455,897.54784       +/-0.00027     1291.5      0.00137       0.00098      II 
2,455,897.91136       +/-0.00073     1292.0     -0.00058      -0.00098      I  
2,455,898.27907       +/-0.00053     1292.5      0.00164       0.00125      II 
2,455,898.64368       +/-0.00021     1293.0      0.00077       0.00038      I  
2,455,899.00980       +/-0.00015     1293.5      0.00142       0.00102      II 
2,455,899.37378       +/-0.00050     1294.0     -0.00007      -0.00048      I  
2,455,899.74052       +/-0.00033     1294.5      0.00118       0.00078      II 
2,455,900.10554       +/-0.00021     1295.0      0.00072       0.00032      I  
2,455,900.47168       +/-0.00026     1295.5      0.00138       0.00098      II 
2,455,900.83580       +/-0.00054     1296.0      0.00002      -0.00037      I  
2,455,901.20271       +/-0.00048     1296.5      0.00145       0.00106      II 
2,455,901.56671       +/-0.00018     1297.0     -0.00002      -0.00042      I  
2,455,901.93438       +/-0.00068     1297.5      0.00216       0.00177      II 
2,455,902.29739       +/-0.00097     1298.0     -0.00030      -0.00070      I  
2,455,902.66400       +/-0.00039     1298.5      0.00083       0.00043      II 
2,455,905.95078       +/-0.00080     1303.0     -0.00170      -0.00211      I  
2,455,906.31998       +/-0.00071     1303.5      0.00202       0.00161      II 
2,455,906.68553       +/-0.00077     1304.0      0.00209       0.00168      I  
2,455,907.04785       +/-0.00063     1304.5     -0.00106      -0.00148      II 
2,455,907.41359       +/-0.00075     1305.0     -0.00080      -0.00122      I  
2,455,907.78235       +/-0.00081     1305.5      0.00247       0.00206      II 
2,455,908.14658       +/-0.00056     1306.0      0.00122       0.00081      I  
2,455,908.51050       +/-0.00052     1306.5     -0.00033      -0.00075      II 
2,455,908.87639       +/-0.00049     1307.0      0.00007      -0.00034      I  
2,455,909.24375       +/-0.00061     1307.5      0.00195       0.00154      II 
2,455,909.60785       +/-0.00031     1308.0      0.00057       0.00016      I  
2,455,909.97397       +/-0.00030     1308.5      0.00122       0.00080      II 
2,455,910.33838       +/-0.00037     1309.0      0.00015      -0.00027      I  
2,455,910.70455       +/-0.00041     1309.5      0.00084       0.00042      II 
2,455,911.06979       +/-0.00057     1310.0      0.00060       0.00018      I  
2,455,911.43644       +/-0.00067     1310.5      0.00177       0.00135      II 
2,455,911.80078       +/-0.00013     1311.0      0.00063       0.00021      I  
2,455,912.16548       +/-0.00051     1311.5     -0.00014      -0.00057      II 
2,455,912.53174       +/-0.00050     1312.0      0.00063       0.00021      I  
2,455,912.89870       +/-0.00071     1312.5      0.00211       0.00169      II 
2,455,913.26189       +/-0.00016     1313.0     -0.00017      -0.00060      I  
2,455,913.62799       +/-0.00027     1313.5      0.00044       0.00003      II 
2,455,913.99374       +/-0.00057     1314.0      0.00072       0.00030      I  
2,455,914.35994       +/-0.00062     1314.5      0.00144       0.00102      II 
2,455,915.08994       +/-0.00018     1315.5      0.00048       0.00006      II 
2,455,915.45500       +/-0.00050     1316.0      0.00006      -0.00036      I  
2,455,915.82193       +/-0.00062     1316.5      0.00151       0.00109      II 
2,455,916.18694       +/-0.00043     1317.0      0.00104       0.00062      I  
2,455,916.55166       +/-0.00012     1317.5      0.00028      -0.00014      II 
2,455,916.91709       +/-0.00043     1318.0      0.00023      -0.00019      I  
2,455,917.28349       +/-0.00053     1318.5      0.00115       0.00073      II 
2,455,918.01349       +/-0.00016     1319.5      0.00019      -0.00023      II 
2,455,918.37921       +/-0.00033     1320.0      0.00044       0.00001      I  
2,455,918.74564       +/-0.00054     1320.5      0.00139       0.00096      II 
2,455,919.10990       +/-0.00036     1321.0      0.00017      -0.00026      I  
2,455,919.47667       +/-0.00055     1321.5      0.00146       0.00103      II 
2,455,919.84187       +/-0.00035     1322.0      0.00118       0.00075      I  
2,455,920.20534       +/-0.00080     1322.5     -0.00082      -0.00126      II 
2,455,920.93928       +/-0.00082     1323.5      0.00215       0.00172      II 
2,455,921.30350       +/-0.00023     1324.0      0.00089       0.00046      I  
2,455,921.66703       +/-0.00058     1324.5     -0.00105      -0.00149      II 
2,455,922.03419       +/-0.00056     1325.0      0.00062       0.00019      I  
2,455,922.76421       +/-0.00019     1326.0     -0.00031      -0.00075      I  
2,455,923.12975       +/-0.00033     1326.5     -0.00025      -0.00069      II 
2,455,923.49693       +/-0.00055     1327.0      0.00145       0.00101      I  
2,455,923.86226       +/-0.00058     1327.5      0.00130       0.00086      II 
2,455,924.22665       +/-0.00025     1328.0      0.00021      -0.00023      I  
2,455,924.59183       +/-0.00046     1328.5     -0.00008      -0.00053      II 
2,455,924.95872       +/-0.00050     1329.0      0.00132       0.00088      I  
2,455,925.32394       +/-0.00058     1329.5      0.00106       0.00062      II 
2,455,925.68826       +/-0.00032     1330.0     -0.00009      -0.00054      I  
2,455,926.05504       +/-0.00036     1330.5      0.00120       0.00076      II 
2,455,926.42013       +/-0.00024     1331.0      0.00081       0.00037      I  
2,455,926.78566       +/-0.00048     1331.5      0.00086       0.00042      II 
2,455,927.15069       +/-0.00059     1332.0      0.00041      -0.00003      I  
2,455,927.51645       +/-0.00028     1332.5      0.00069       0.00025      II 
2,455,927.88246       +/-0.00044     1333.0      0.00123       0.00078      I  
2,455,928.24660       +/-0.00048     1333.5     -0.00010      -0.00056      II 
2,455,928.61270       +/-0.00051     1334.0      0.00051       0.00006      I  
2,455,928.97916       +/-0.00071     1334.5      0.00149       0.00104      II 
2,455,930.44081       +/-0.00063     1336.5      0.00122       0.00077      II 
2,455,930.80553       +/-0.00024     1337.0      0.00046       0.00001      I  
2,455,931.17108       +/-0.00004     1337.5      0.00053       0.00008      II 
2,456,107.33103       +/-0.00067     1578.5      0.00090       0.00072      II 
2,456,107.69572       +/-0.00039     1579.0      0.00012      -0.00006      I  
2,456,108.06124       +/-0.00006     1579.5      0.00017      -0.00001      II 
2,456,108.42687       +/-0.00011     1580.0      0.00032       0.00016      I  
2,456,108.79201       +/-0.00038     1580.5     -0.00000      -0.00017      II 
2,456,109.52291       +/-0.00017     1581.5     -0.00004      -0.00021      II 
2,456,109.88896       +/-0.00026     1582.0      0.00053       0.00037      I  
2,456,110.25371       +/-0.00048     1582.5     -0.00018      -0.00035      II 
2,456,110.61977       +/-0.00058     1583.0      0.00040       0.00024      I  
2,456,110.98473       +/-0.00016     1583.5     -0.00010      -0.00027      II 
2,456,111.35035       +/-0.00013     1584.0      0.00004      -0.00012      I  
2,456,112.81242       +/-0.00033     1586.0      0.00023       0.00008      I  
2,456,113.17796       +/-0.00010     1586.5      0.00030       0.00015      II 
2,456,113.54362       +/-0.00050     1587.0      0.00049       0.00034      I  
2,456,113.90807       +/-0.00056     1587.5     -0.00052      -0.00068      II 
2,456,114.27463       +/-0.00044     1588.0      0.00056       0.00041      I  
2,456,114.63863       +/-0.00059     1588.5     -0.00090      -0.00106      II 
2,456,115.73570       +/-0.00039     1590.0     -0.00024      -0.00039      I  
2,456,116.10046       +/-0.00050     1590.5     -0.00095      -0.00110      II 
2,456,116.46777       +/-0.00052     1591.0      0.00088       0.00074      I  
2,456,116.83275       +/-0.00047     1591.5      0.00039       0.00025      II 
2,456,117.19685       +/-0.00063     1592.0     -0.00097      -0.00112      I  
2,456,117.56207       +/-0.00070     1592.5     -0.00122      -0.00137      II 
2,456,117.93040       +/-0.00067     1593.0      0.00163       0.00149      I  
2,456,118.29391       +/-0.00041     1593.5     -0.00032      -0.00046      II 
2,456,118.65860       +/-0.00071     1594.0     -0.00110      -0.00124      I  
2,456,119.02482       +/-0.00013     1594.5     -0.00035      -0.00049      II 
2,456,119.39189       +/-0.00069     1595.0      0.00124       0.00111      I  
2,456,119.75563       +/-0.00043     1595.5     -0.00048      -0.00062      II 
2,456,120.12095       +/-0.00056     1596.0     -0.00063      -0.00077      I  
2,456,120.48778       +/-0.00041     1596.5      0.00072       0.00060      II 
2,456,120.85332       +/-0.00043     1597.0      0.00079       0.00067      I  
2,456,121.21669       +/-0.00074     1597.5     -0.00130      -0.00143      II 
2,456,121.58419       +/-0.00056     1598.0      0.00072       0.00060      I  
2,456,121.94904       +/-0.00044     1598.5      0.00010      -0.00002      II 
2,456,122.31411       +/-0.00005     1599.0     -0.00029      -0.00042      I  
2,456,129.62430       +/-0.00063     1609.0      0.00051       0.00042      I  
2,456,129.98824       +/-0.00080     1609.5     -0.00101      -0.00111      II 
2,456,130.35500       +/-0.00022     1610.0      0.00027       0.00018      I  
2,456,130.72107       +/-0.00006     1610.5      0.00088       0.00078      II 
2,456,131.08685       +/-0.00049     1611.0      0.00119       0.00110      I  
2,456,131.44956       +/-0.00090     1611.5     -0.00156      -0.00166      II 
2,456,131.81635       +/-0.00020     1612.0     -0.00024      -0.00034      I  
2,456,132.18420       +/-0.00082     1612.5      0.00213       0.00204      II 
2,456,132.54821       +/-0.00038     1613.0      0.00067       0.00059      I  
2,456,132.91114       +/-0.00096     1613.5     -0.00186      -0.00195      II 
2,456,133.27885       +/-0.00043     1614.0      0.00038       0.00029      I  
2,456,133.64495       +/-0.00028     1614.5      0.00101       0.00092      II 
2,456,134.01048       +/-0.00040     1615.0      0.00107       0.00099      I  
2,456,134.37339       +/-0.00090     1615.5     -0.00148      -0.00157      II 
2,456,134.74076       +/-0.00062     1616.0      0.00041       0.00033      I  
2,456,135.10666       +/-0.00043     1616.5      0.00084       0.00076      II 
2,456,135.47218       +/-0.00042     1617.0      0.00090       0.00082      I  
2,456,135.83563       +/-0.00068     1617.5     -0.00111      -0.00120      II 
2,456,136.20202       +/-0.00040     1618.0     -0.00019      -0.00028      I  
2,456,136.56905       +/-0.00053     1618.5      0.00136       0.00129      II 
2,456,136.93383       +/-0.00027     1619.0      0.00067       0.00060      I  
2,456,137.66489       +/-0.00062     1620.0      0.00080       0.00072      I  
2,456,139.49033       +/-0.00079     1622.5     -0.00110      -0.00117      II 
2,456,139.85676       +/-0.00014     1623.0     -0.00013      -0.00021      I  
2,456,140.22343       +/-0.00037     1623.5      0.00106       0.00099      II 
2,456,140.58829       +/-0.00046     1624.0      0.00045       0.00039      I  
2,456,141.31910       +/-0.00048     1625.0      0.00033       0.00026      I  
2,456,141.68490       +/-0.00018     1625.5      0.00066       0.00060      II 
2,456,142.05011       +/-0.00035     1626.0      0.00040       0.00034      I  
2,456,142.41400       +/-0.00079     1626.5     -0.00117      -0.00124      II 
2,456,142.78132       +/-0.00054     1627.0      0.00068       0.00062      I  
2,456,143.14644       +/-0.00008     1627.5      0.00033       0.00027      II 
2,456,143.51129       +/-0.00028     1628.0     -0.00028      -0.00035      I  
2,456,143.87713       +/-0.00041     1628.5      0.00008       0.00003      II 
2,456,144.24271       +/-0.00063     1629.0      0.00019       0.00014      I  
2,456,144.60801       +/-0.00003     1629.5      0.00003      -0.00003      II 
2,456,144.97376       +/-0.00013     1630.0      0.00031       0.00026      I  
2,456,145.33949       +/-0.00032     1630.5      0.00057       0.00052      II 
2,456,145.70434       +/-0.00045     1631.0     -0.00004      -0.00010      I  
2,456,146.06921       +/-0.00061     1631.5     -0.00063      -0.00069      II 
2,456,146.43590       +/-0.00027     1632.0      0.00058       0.00053      I  
2,456,146.80125       +/-0.00016     1632.5      0.00046       0.00041      II 
2,456,147.16601       +/-0.00064     1633.0     -0.00024      -0.00029      I  
2,456,147.53134       +/-0.00036     1633.5     -0.00037      -0.00043      II 
2,456,147.89777       +/-0.00050     1634.0      0.00058       0.00053      I  
2,456,148.26241       +/-0.00031     1634.5     -0.00024      -0.00029      II 
2,456,148.62777       +/-0.00049     1635.0     -0.00035      -0.00040      I  
2,456,148.99424       +/-0.00043     1635.5      0.00065       0.00060      II 
2,456,149.35884       +/-0.00021     1636.0     -0.00021      -0.00026      I  
2,456,149.72438       +/-0.00014     1636.5     -0.00014      -0.00019      II 
2,456,150.09054       +/-0.00037     1637.0      0.00055       0.00050      I  
2,456,150.45487       +/-0.00051     1637.5     -0.00058      -0.00063      II 
2,456,150.82131       +/-0.00053     1638.0      0.00038       0.00034      I  
2,456,151.18631       +/-0.00013     1638.5     -0.00008      -0.00012      II 
2,456,151.55138       +/-0.00043     1639.0     -0.00047      -0.00052      I  
2,456,151.91782       +/-0.00044     1639.5      0.00049       0.00045      II 
2,456,152.28323       +/-0.00048     1640.0      0.00043       0.00040      I  
2,456,152.64772       +/-0.00029     1640.5     -0.00053      -0.00058      II 
2,456,153.38020       +/-0.00039     1641.5      0.00100       0.00097      II 
2,456,153.74570       +/-0.00063     1642.0      0.00104       0.00100      I  
2,456,154.10786       +/-0.00079     1642.5     -0.00226      -0.00230      II 
2,456,154.47536       +/-0.00009     1643.0     -0.00023      -0.00027      I  
2,456,154.84326       +/-0.00089     1643.5      0.00220       0.00216      II 
2,456,155.20639       +/-0.00052     1644.0     -0.00013      -0.00017      I  
2,456,155.57048       +/-0.00077     1644.5     -0.00151      -0.00155      II 
2,456,155.93751       +/-0.00027     1645.0      0.00005       0.00002      I  
2,456,156.30423       +/-0.00048     1645.5      0.00130       0.00127      II 
2,456,156.66811       +/-0.00060     1646.0     -0.00028      -0.00032      I  
2,456,157.03321       +/-0.00041     1646.5     -0.00065      -0.00068      II 
2,456,157.39941       +/-0.00027     1647.0      0.00008       0.00005      I  
2,456,157.76546       +/-0.00021     1647.5      0.00066       0.00064      II 
2,456,158.13037       +/-0.00051     1648.0      0.00011       0.00008      I  
2,456,158.49611       +/-0.00040     1648.5      0.00038       0.00035      II 
2,456,158.86137       +/-0.00095     1649.0      0.00017       0.00015      I  
2,456,159.22667       +/-0.00020     1649.5      0.00001      -0.00002      II 
2,456,159.59306       +/-0.00035     1650.0      0.00093       0.00091      I  
2,456,159.95778       +/-0.00043     1650.5      0.00018       0.00016      II 
2,456,160.32238       +/-0.00037     1651.0     -0.00067      -0.00071      I  
2,456,160.68851       +/-0.00022     1651.5     -0.00001      -0.00004      II 
2,456,161.05475       +/-0.00036     1652.0      0.00075       0.00073      I  
2,456,161.42019       +/-0.00044     1652.5      0.00073       0.00071      II 
2,456,161.78425       +/-0.00060     1653.0     -0.00067      -0.00070      I  
2,456,162.15003       +/-0.00065     1653.5     -0.00036      -0.00038      II 
2,456,162.51685       +/-0.00039     1654.0      0.00099       0.00097      I  
2,456,162.88177       +/-0.00031     1654.5      0.00044       0.00042      II 
2,456,163.24675       +/-0.00065     1655.0     -0.00003      -0.00006      I  
2,456,163.61168       +/-0.00015     1655.5     -0.00057      -0.00060      II 
2,456,163.97832       +/-0.00036     1656.0      0.00059       0.00058      I  
2,456,164.34397       +/-0.00033     1656.5      0.00078       0.00076      II 
2,456,164.70847       +/-0.00050     1657.0     -0.00018      -0.00020      I  
2,456,165.07463       +/-0.00035     1657.5      0.00051       0.00049      II 
2,456,165.43988       +/-0.00020     1658.0      0.00029       0.00028      I  
2,456,165.80532       +/-0.00043     1658.5      0.00026       0.00025      II 
2,456,166.17117       +/-0.00049     1659.0      0.00065       0.00063      I  
2,456,166.53643       +/-0.00051     1659.5      0.00044       0.00043      II 
2,456,166.90133       +/-0.00026     1660.0     -0.00011      -0.00014      I  
2,456,167.26683       +/-0.00014     1660.5     -0.00008      -0.00010      II 
2,456,167.63407       +/-0.00077     1661.0      0.00168       0.00167      I  
2,456,167.99783       +/-0.00033     1661.5     -0.00001      -0.00003      II 
2,456,168.36194       +/-0.00061     1662.0     -0.00137      -0.00139      I  
2,456,168.72948       +/-0.00026     1662.5      0.00070       0.00069      II 
2,456,169.09555       +/-0.00052     1663.0      0.00130       0.00129      I  
2,456,170.55686       +/-0.00086     1665.0      0.00075       0.00074      I  
2,456,170.92118       +/-0.00034     1665.5     -0.00039      -0.00041      II 
2,456,171.28653       +/-0.00055     1666.0     -0.00050      -0.00052      I  
2,456,171.65254       +/-0.00007     1666.5      0.00003       0.00002      II 
2,456,172.01898       +/-0.00044     1667.0      0.00101       0.00100      I  
2,456,172.74832       +/-0.00076     1668.0     -0.00058      -0.00059      I  
2,456,173.11473       +/-0.00049     1668.5      0.00036       0.00035      II 
2,456,173.48061       +/-0.00056     1669.0      0.00077       0.00077      I  
2,456,173.84552       +/-0.00016     1669.5      0.00022       0.00021      II 
2,456,174.21100       +/-0.00055     1670.0      0.00023       0.00023      I  
2,456,174.57566       +/-0.00055     1670.5     -0.00056      -0.00058      II 
2,456,174.94272       +/-0.00056     1671.0      0.00102       0.00102      I  
2,456,175.67322       +/-0.00039     1672.0      0.00059       0.00059      I  
2,456,176.03836       +/-0.00049     1672.5      0.00027       0.00026      II 
2,456,176.40321       +/-0.00033     1673.0     -0.00034      -0.00035      I  
2,456,176.76921       +/-0.00014     1673.5      0.00019       0.00018      II 
2,456,177.13573       +/-0.00055     1674.0      0.00124       0.00124      I  
2,456,177.49917       +/-0.00049     1674.5     -0.00078      -0.00079      II 
2,456,177.86525       +/-0.00034     1675.0     -0.00016      -0.00017      I  
2,456,178.23204       +/-0.00077     1675.5      0.00115       0.00115      II 
2,456,178.59766       +/-0.00050     1676.0      0.00131       0.00131      I  
2,456,178.96016       +/-0.00083     1676.5     -0.00165      -0.00166      II 
2,456,179.32773       +/-0.00065     1677.0      0.00045       0.00045      I  
2,456,179.69373       +/-0.00065     1677.5      0.00098       0.00098      II 
2,456,180.05865       +/-0.00018     1678.0      0.00044       0.00044      I  
2,456,180.42255       +/-0.00052     1678.5     -0.00112      -0.00113      II 
2,456,180.79022       +/-0.00073     1679.0      0.00108       0.00108      I  
2,456,181.15468       +/-0.00024     1679.5      0.00007       0.00007      II 
2,456,181.51949       +/-0.00022     1680.0     -0.00057      -0.00058      I  
2,456,181.88588       +/-0.00013     1680.5      0.00034       0.00034      II 
2,456,182.25252       +/-0.00058     1681.0      0.00152       0.00152      I  
2,456,182.61490       +/-0.00079     1681.5     -0.00156      -0.00157      II 
2,456,182.98217       +/-0.00029     1682.0      0.00024       0.00024      I  
2,456,183.34786       +/-0.00024     1682.5      0.00046       0.00046      II 
2,456,183.71401       +/-0.00046     1683.0      0.00115       0.00115      I  
2,456,184.07685       +/-0.00086     1683.5     -0.00147      -0.00148      II 
2,456,184.44433       +/-0.00040     1684.0      0.00054       0.00054      I  
2,456,184.80989       +/-0.00023     1684.5      0.00063       0.00064      II 
2,456,185.17514       +/-0.00027     1685.0      0.00042       0.00042      I  
2,456,185.53972       +/-0.00056     1685.5     -0.00046      -0.00046      II 
2,456,185.90622       +/-0.00063     1686.0      0.00057       0.00057      I  
2,456,186.27066       +/-0.00017     1686.5     -0.00045      -0.00045      II 
2,456,186.63780       +/-0.00053     1687.0      0.00122       0.00122      I  
2,456,187.36843       +/-0.00068     1688.0      0.00092       0.00092      I  
2,456,187.73276       +/-0.00020     1688.5     -0.00020      -0.00021      II 
2,456,188.09873       +/-0.00012     1689.0      0.00029       0.00029      I  
2,456,188.46359       +/-0.00036     1689.5     -0.00030      -0.00031      II 
2,456,188.83020       +/-0.00060     1690.0      0.00083       0.00083      I  
2,456,189.19475       +/-0.00028     1690.5     -0.00007      -0.00008      II 
2,456,189.56065       +/-0.00022     1691.0      0.00035       0.00036      I  
2,456,189.92483       +/-0.00053     1691.5     -0.00092      -0.00093      II 
2,456,190.29240       +/-0.00067     1692.0      0.00118       0.00118      I  
2,456,190.65569       +/-0.00071     1692.5     -0.00099      -0.00100      II 
2,456,191.02208       +/-0.00013     1693.0     -0.00006      -0.00007      I  
2,456,191.38724       +/-0.00004     1693.5     -0.00037      -0.00038      II 
2,456,191.75496       +/-0.00067     1694.0      0.00188       0.00188      I  
2,456,192.11726       +/-0.00077     1694.5     -0.00128      -0.00129      II 
2,456,192.48402       +/-0.00033     1695.0      0.00001       0.00001      I  
2,456,192.84987       +/-0.00018     1695.5      0.00039       0.00040      II 
2,456,193.57963       +/-0.00059     1696.5     -0.00077      -0.00077      II 
2,456,193.94655       +/-0.00053     1697.0      0.00068       0.00068      I  
2,456,194.31058       +/-0.00057     1697.5     -0.00074      -0.00075      II 
2,456,194.67782       +/-0.00048     1698.0      0.00102       0.00102      I  
2,456,195.04215       +/-0.00040     1698.5     -0.00010      -0.00011      II 
2,456,195.40886       +/-0.00067     1699.0      0.00113       0.00113      I  
2,456,195.77187       +/-0.00080     1699.5     -0.00131      -0.00132      II 
2,456,196.50515       +/-0.00039     1700.5      0.00103       0.00103      II 
2,456,196.87060       +/-0.00068     1701.0      0.00102       0.00102      I  
2,456,197.23288       +/-0.00090     1701.5     -0.00216      -0.00217      II 
2,456,197.60146       +/-0.00045     1702.0      0.00095       0.00095      I  
2,456,197.96704       +/-0.00033     1702.5      0.00106       0.00106      II 
2,456,198.33221       +/-0.00056     1703.0      0.00077       0.00077      I  
2,456,198.69501       +/-0.00092     1703.5     -0.00188      -0.00189      II 
2,456,199.06310       +/-0.00054     1704.0      0.00073       0.00073      I  
2,456,199.42883       +/-0.00039     1704.5      0.00100       0.00100      II 
2,456,199.79435       +/-0.00046     1705.0      0.00105       0.00105      I  
2,456,200.15706       +/-0.00088     1705.5     -0.00169      -0.00170      II 
2,456,200.52474       +/-0.00037     1706.0      0.00052       0.00052      I  
2,456,200.89072       +/-0.00029     1706.5      0.00103       0.00103      II 
2,456,201.25601       +/-0.00033     1707.0      0.00086       0.00086      I  
2,456,201.61944       +/-0.00082     1707.5     -0.00117      -0.00118      II 
2,456,201.98697       +/-0.00072     1708.0      0.00089       0.00089      I  
2,456,202.35167       +/-0.00020     1708.5      0.00013       0.00012      II 
2,456,202.71774       +/-0.00033     1709.0      0.00073       0.00073      I  
2,456,203.08220       +/-0.00050     1709.5     -0.00026      -0.00027      II 
2,456,203.44896       +/-0.00068     1710.0      0.00102       0.00102      I  
2,456,203.81246       +/-0.00064     1710.5     -0.00093      -0.00094      II 
2,456,204.17956       +/-0.00031     1711.0      0.00070       0.00069      I  
2,456,206.73596       +/-0.00074     1714.5     -0.00114      -0.00115      II 
2,456,207.10383       +/-0.00065     1715.0      0.00126       0.00125      I  
2,456,207.46773       +/-0.00003     1715.5     -0.00030      -0.00031      II 
2,456,207.83456       +/-0.00049     1716.0      0.00106       0.00105      I  
2,456,208.19769       +/-0.00076     1716.5     -0.00127      -0.00128      II 
2,456,208.56499       +/-0.00047     1717.0      0.00056       0.00056      I  
2,456,208.93022       +/-0.00014     1717.5      0.00033       0.00032      II 
2,456,209.29650       +/-0.00050     1718.0      0.00114       0.00114      I  
2,456,209.65917       +/-0.00082     1718.5     -0.00164      -0.00166      II 
2,456,210.02643       +/-0.00032     1719.0      0.00015       0.00014      I  
2,456,210.75835       +/-0.00049     1720.0      0.00114       0.00113      I  
2,456,211.12116       +/-0.00081     1720.5     -0.00151      -0.00152      II 
2,456,211.48869       +/-0.00068     1721.0      0.00055       0.00054      I  
2,456,211.85352       +/-0.00009     1721.5     -0.00007      -0.00009      II 
2,456,212.21985       +/-0.00032     1722.0      0.00078       0.00078      I  
2,456,212.58403       +/-0.00035     1722.5     -0.00049      -0.00051      II 
2,456,212.95037       +/-0.00052     1723.0      0.00038       0.00037      I  
2,456,213.68215       +/-0.00057     1724.0      0.00123       0.00122      I  
2,456,214.04678       +/-0.00029     1724.5      0.00040       0.00039      II 
2,456,214.41125       +/-0.00075     1725.0     -0.00059      -0.00061      I  
2,456,214.77657       +/-0.00025     1725.5     -0.00073      -0.00075      II 
2,456,215.14427       +/-0.00072     1726.0      0.00150       0.00148      I  
2,456,215.50699       +/-0.00049     1726.5     -0.00124      -0.00126      II 
2,456,215.87372       +/-0.00047     1727.0      0.00002       0.00001      I  
2,456,216.23891       +/-0.00064     1727.5     -0.00025      -0.00027      II 
2,456,216.60595       +/-0.00070     1728.0      0.00132       0.00131      I  
2,456,216.96843       +/-0.00069     1728.5     -0.00165      -0.00168      II 
2,456,217.33542       +/-0.00042     1729.0     -0.00013      -0.00015      I  
2,456,217.70182       +/-0.00060     1729.5      0.00080       0.00079      II 
2,456,218.06705       +/-0.00057     1730.0      0.00057       0.00055      I  
2,456,218.43003       +/-0.00064     1730.5     -0.00191      -0.00193      II 
2,456,218.79844       +/-0.00045     1731.0      0.00103       0.00102      I  
2,456,219.16343       +/-0.00049     1731.5      0.00056       0.00054      II 
2,456,219.52853       +/-0.00040     1732.0      0.00020       0.00018      I  
2,456,219.89231       +/-0.00065     1732.5     -0.00148      -0.00151      II 
2,456,220.62452       +/-0.00036     1733.5     -0.00020      -0.00022      II 
2,456,220.98982       +/-0.00056     1734.0     -0.00036      -0.00039      I  
2,456,221.35542       +/-0.00018     1734.5     -0.00022      -0.00025      II 
2,456,221.72175       +/-0.00060     1735.0      0.00064       0.00062      I  
2,456,222.08590       +/-0.00048     1735.5     -0.00067      -0.00070      II 
2,456,222.45234       +/-0.00052     1736.0      0.00030       0.00028      I  
2,456,222.81710       +/-0.00020     1736.5     -0.00040      -0.00043      II 
2,456,223.18331       +/-0.00016     1737.0      0.00034       0.00032      I  
2,456,223.54820       +/-0.00009     1737.5     -0.00022      -0.00025      II 
2,456,223.91469       +/-0.00052     1738.0      0.00080       0.00077      I  
2,456,224.27889       +/-0.00042     1738.5     -0.00046      -0.00049      II 
2,456,224.64477       +/-0.00022     1739.0     -0.00004      -0.00007      I  
2,456,225.01049       +/-0.00009     1739.5      0.00021       0.00018      II 
2,456,225.37648       +/-0.00038     1740.0      0.00073       0.00071      I  
2,456,225.74099       +/-0.00030     1740.5     -0.00021      -0.00025      II 
2,456,226.10661       +/-0.00030     1741.0     -0.00006      -0.00009      I  
2,456,226.83820       +/-0.00024     1742.0      0.00060       0.00057      I  
2,456,227.20334       +/-0.00044     1742.5      0.00028       0.00025      II 
2,456,227.56861       +/-0.00054     1743.0      0.00008       0.00006      I  
2,456,227.93328       +/-0.00012     1743.5     -0.00070      -0.00074      II 
2,456,228.30032       +/-0.00044     1744.0      0.00087       0.00084      I  
2,456,228.66535       +/-0.00042     1744.5      0.00043       0.00040      II 
2,456,229.39603       +/-0.00017     1745.5      0.00019       0.00016      II 
2,456,229.76210       +/-0.00034     1746.0      0.00079       0.00076      I  
2,456,230.49284       +/-0.00055     1747.0      0.00061       0.00058      I  
2,456,230.85850       +/-0.00062     1747.5      0.00080       0.00077      II 
2,456,231.58868       +/-0.00017     1748.5      0.00006       0.00002      II 
2,456,231.95579       +/-0.00069     1749.0      0.00170       0.00167      I  
2,456,232.31897       +/-0.00055     1749.5     -0.00057      -0.00061      II 
2,456,232.68450       +/-0.00031     1750.0     -0.00050      -0.00055      I  
2,456,233.05124       +/-0.00026     1750.5      0.00077       0.00073      II 
2,456,233.41734       +/-0.00046     1751.0      0.00140       0.00137      I  
2,456,233.78150       +/-0.00049     1751.5      0.00010       0.00006      II 
2,456,234.51304       +/-0.00025     1752.5      0.00071       0.00068      II 
2,456,234.87939       +/-0.00068     1753.0      0.00160       0.00156      I  
2,456,235.24328       +/-0.00037     1753.5      0.00003      -0.00001      II 
2,456,235.60801       +/-0.00068     1754.0     -0.00070      -0.00075      I  
2,456,235.97495       +/-0.00020     1754.5      0.00077       0.00073      II 
2,456,236.34107       +/-0.00059     1755.0      0.00143       0.00139      I  
2,456,236.70508       +/-0.00037     1755.5     -0.00002      -0.00007      II 
2,456,237.06959       +/-0.00072     1756.0     -0.00097      -0.00102      I  
2,456,238.53236       +/-0.00051     1758.0     -0.00005      -0.00011      I  
2,456,238.89917       +/-0.00061     1758.5      0.00129       0.00124      II 
2,456,239.26385       +/-0.00019     1759.0      0.00050       0.00046      I  
2,456,239.62939       +/-0.00016     1759.5      0.00058       0.00053      II 
2,456,239.99499       +/-0.00049     1760.0      0.00072       0.00067      I  
2,456,240.36007       +/-0.00047     1760.5      0.00033       0.00029      II 
2,456,240.72535       +/-0.00027     1761.0      0.00015       0.00010      I  
2,456,241.09216       +/-0.00065     1761.5      0.00150       0.00145      II 
2,456,241.45712       +/-0.00037     1762.0      0.00099       0.00095      I  
2,456,241.82086       +/-0.00054     1762.5     -0.00072      -0.00078      II 
2,456,242.55455       +/-0.00092     1763.5      0.00203       0.00198      II 
2,456,243.28246       +/-0.00077     1764.5     -0.00097      -0.00103      II 
2,456,243.65000       +/-0.00068     1765.0      0.00110       0.00104      I  
2,456,244.01534       +/-0.00053     1765.5      0.00097       0.00092      II 
2,456,244.38030       +/-0.00013     1766.0      0.00047       0.00042      I  
2,456,244.74588       +/-0.00041     1766.5      0.00059       0.00053      II 
2,456,245.11103       +/-0.00045     1767.0      0.00027       0.00022      I  
2,456,251.68997       +/-0.00059     1776.0      0.00088       0.00081      I  
2,456,252.05620       +/-0.00076     1776.5      0.00164       0.00158      II 
2,456,252.42081       +/-0.00029     1777.0      0.00079       0.00073      I  
2,456,252.78469       +/-0.00076     1777.5     -0.00078      -0.00086      II 
2,456,253.15182       +/-0.00064     1778.0      0.00087       0.00081      I  
2,456,253.51817       +/-0.00074     1778.5      0.00176       0.00169      II 
2,456,253.88175       +/-0.00007     1779.0     -0.00011      -0.00019      I  
2,456,254.24731       +/-0.00034     1779.5     -0.00002      -0.00009      II 
2,456,254.61434       +/-0.00069     1780.0      0.00154       0.00147      I  
2,456,254.97828       +/-0.00020     1780.5      0.00002      -0.00005      II 
2,456,255.34406       +/-0.00015     1781.0      0.00034       0.00027      I  
2,456,255.71003       +/-0.00018     1781.5      0.00084       0.00077      II 
2,456,256.07585       +/-0.00053     1782.0      0.00120       0.00113      I  
2,456,256.43979       +/-0.00037     1782.5     -0.00031      -0.00040      II 
2,456,256.80596       +/-0.00042     1783.0      0.00038       0.00031      I  
2,456,257.17244       +/-0.00057     1783.5      0.00140       0.00133      II 
2,456,257.53691       +/-0.00044     1784.0      0.00041       0.00033      I  
2,456,257.90224       +/-0.00032     1784.5      0.00027       0.00020      II 
2,456,258.63273       +/-0.00014     1785.5     -0.00015      -0.00024      II 
2,456,258.99911       +/-0.00028     1786.0      0.00075       0.00068      I  
2,456,259.36447       +/-0.00041     1786.5      0.00065       0.00057      II 
2,456,259.73021       +/-0.00068     1787.0      0.00093       0.00085      I  
2,456,260.09474       +/-0.00022     1787.5     -0.00000      -0.00008      II 
2,456,260.46121       +/-0.00045     1788.0      0.00100       0.00092      I  
2,456,260.82666       +/-0.00046     1788.5      0.00099       0.00091      II 
2,456,261.55658       +/-0.00013     1789.5     -0.00001      -0.00010      II 
2,456,261.92315       +/-0.00044     1790.0      0.00109       0.00101      I  
2,456,262.28872       +/-0.00051     1790.5      0.00120       0.00111      II 
2,456,262.65394       +/-0.00059     1791.0      0.00095       0.00087      I  
2,456,263.01743       +/-0.00069     1791.5     -0.00101      -0.00110      II 
2,456,263.38499       +/-0.00058     1792.0      0.00108       0.00099      I  
2,456,263.75092       +/-0.00066     1792.5      0.00154       0.00146      II 
2,456,264.47948       +/-0.00069     1793.5     -0.00082      -0.00091      II 
2,456,264.84661       +/-0.00049     1794.0      0.00084       0.00076      I  
2,456,265.21299       +/-0.00069     1794.5      0.00176       0.00167      II 
2,456,265.57692       +/-0.00046     1795.0      0.00023       0.00014      I  
2,456,265.94213       +/-0.00050     1795.5     -0.00002      -0.00011      II 
2,456,266.30856       +/-0.00068     1796.0      0.00094       0.00085      I  
2,456,266.67378       +/-0.00027     1796.5      0.00070       0.00061      II 
2,456,267.03939       +/-0.00033     1797.0      0.00084       0.00075      I  
2,456,267.40400       +/-0.00035     1797.5     -0.00000      -0.00010      II 
2,456,267.77037       +/-0.00060     1798.0      0.00090       0.00081      I  
2,456,268.13477       +/-0.00007     1798.5     -0.00016      -0.00026      II 
2,456,269.59643       +/-0.00006     1800.5     -0.00035      -0.00045      II 
2,456,269.96338       +/-0.00060     1801.0      0.00113       0.00103      I  
2,456,270.32863       +/-0.00037     1801.5      0.00091       0.00082      II 
2,456,270.69383       +/-0.00058     1802.0      0.00065       0.00055      I  
2,456,271.05752       +/-0.00071     1802.5     -0.00112      -0.00122      II 
2,456,271.42530       +/-0.00059     1803.0      0.00119       0.00110      I  
2,456,271.79103       +/-0.00054     1803.5      0.00146       0.00136      II 
2,456,272.15555       +/-0.00050     1804.0      0.00051       0.00042      I  
2,456,272.51984       +/-0.00074     1804.5     -0.00065      -0.00076      II 
2,456,272.88695       +/-0.00061     1805.0      0.00099       0.00089      I  
2,456,273.25285       +/-0.00061     1805.5      0.00142       0.00133      II 
2,456,273.61745       +/-0.00042     1806.0      0.00056       0.00046      I  
2,456,273.98152       +/-0.00069     1806.5     -0.00082      -0.00093      II 
2,456,274.34876       +/-0.00057     1807.0      0.00094       0.00084      I  
2,456,274.71484       +/-0.00057     1807.5      0.00156       0.00146      II 
2,456,275.07941       +/-0.00024     1808.0      0.00067       0.00057      I  
2,456,275.44392       +/-0.00051     1808.5     -0.00028      -0.00039      II 
2,456,275.81061       +/-0.00068     1809.0      0.00094       0.00084      I  
2,456,276.17526       +/-0.00024     1809.5      0.00013       0.00002      II 
2,456,276.54180       +/-0.00050     1810.0      0.00120       0.00110      I  
2,456,276.90651       +/-0.00049     1810.5      0.00045       0.00035      II 
2,456,277.63733       +/-0.00031     1811.5      0.00034       0.00024      II 
2,456,278.00437       +/-0.00080     1812.0      0.00192       0.00181      I  
2,456,278.36837       +/-0.00025     1812.5      0.00045       0.00035      II 
2,456,278.73205       +/-0.00074     1813.0     -0.00132      -0.00143      I  
2,456,279.09971       +/-0.00041     1813.5      0.00087       0.00076      II 
2,456,279.46636       +/-0.00097     1814.0      0.00205       0.00195      I  
2,456,279.82908       +/-0.00087     1814.5     -0.00068      -0.00080      II 
2,456,280.19478       +/-0.00050     1815.0     -0.00045      -0.00056      I  
2,456,280.56182       +/-0.00037     1815.5      0.00112       0.00101      II 
2,456,280.92785       +/-0.00074     1816.0      0.00169       0.00158      I  
2,456,281.29071       +/-0.00047     1816.5     -0.00091      -0.00102      II 
2,456,281.65734       +/-0.00043     1817.0      0.00025       0.00014      I  
2,456,282.02376       +/-0.00051     1817.5      0.00121       0.00110      II 
2,456,282.38829       +/-0.00050     1818.0      0.00027       0.00016      I  
2,456,283.11998       +/-0.00039     1819.0      0.00104       0.00093      I  
2,456,283.85021       +/-0.00042     1820.0      0.00034       0.00023      I  
2,456,284.21610       +/-0.00026     1820.5      0.00076       0.00065      II 
2,456,284.58183       +/-0.00041     1821.0      0.00103       0.00092      I  
2,456,284.94624       +/-0.00036     1821.5     -0.00001      -0.00014      II 
2,456,285.31239       +/-0.00064     1822.0      0.00066       0.00055      I  
2,456,285.67756       +/-0.00032     1822.5      0.00037       0.00026      II 
2,456,286.04347       +/-0.00035     1823.0      0.00081       0.00070      I  
2,456,286.40896       +/-0.00032     1823.5      0.00084       0.00073      II 
2,456,286.77320       +/-0.00053     1824.0     -0.00037      -0.00050      I  
2,456,287.13938       +/-0.00020     1824.5      0.00033       0.00022      II 
2,456,287.50612       +/-0.00071     1825.0      0.00161       0.00149      I  
2,456,287.86947       +/-0.00030     1825.5     -0.00050      -0.00062      II 
2,456,288.23570       +/-0.00051     1826.0      0.00026       0.00014      I  
2,456,288.60130       +/-0.00048     1826.5      0.00040       0.00028      II 
2,456,288.96792       +/-0.00078     1827.0      0.00155       0.00144      I  
2,456,289.33160       +/-0.00019     1827.5     -0.00022      -0.00035      II 
2,456,289.69710       +/-0.00047     1828.0     -0.00019      -0.00031      I  
2,456,290.06408       +/-0.00063     1828.5      0.00132       0.00120      II 
2,456,290.42909       +/-0.00051     1829.0      0.00087       0.00075      I  
2,456,290.79350       +/-0.00005     1829.5     -0.00018      -0.00031      II 
2,456,291.16013       +/-0.00034     1830.0      0.00098       0.00086      I  
2,456,291.52516       +/-0.00041     1830.5      0.00054       0.00042      II 
2,456,291.89047       +/-0.00057     1831.0      0.00039       0.00027      I  
2,456,292.25600       +/-0.00014     1831.5      0.00046       0.00034      II 
2,456,292.62236       +/-0.00055     1832.0      0.00135       0.00123      I  
2,456,292.98630       +/-0.00035     1832.5     -0.00016      -0.00029      II 
2,456,293.35225       +/-0.00046     1833.0      0.00031       0.00019      I  
2,456,293.71818       +/-0.00033     1833.5      0.00078       0.00066      II 
2,456,294.08387       +/-0.00038     1834.0      0.00101       0.00088      I  
2,456,294.44831       +/-0.00028     1834.5     -0.00001      -0.00014      II 
2,456,294.81438       +/-0.00058     1835.0      0.00059       0.00046      I  
2,456,295.18076       +/-0.00070     1835.5      0.00150       0.00138      II 
2,456,295.54498       +/-0.00014     1836.0      0.00026       0.00013      I  
2,456,295.90984       +/-0.00046     1836.5     -0.00034      -0.00047      II 
2,456,296.27697       +/-0.00058     1837.0      0.00132       0.00120      I  
2,456,296.64162       +/-0.00033     1837.5      0.00051       0.00038      II 
2,456,297.00657       +/-0.00015     1838.0     -0.00000      -0.00013      I  
2,456,297.37261       +/-0.00007     1838.5      0.00057       0.00044      II 
2,456,298.10333       +/-0.00050     1839.5      0.00036       0.00023      II 
2,456,298.46768       +/-0.00021     1840.0     -0.00075      -0.00088      I  
2,456,298.83527       +/-0.00059     1840.5      0.00137       0.00124      II 
2,456,299.20080       +/-0.00061     1841.0      0.00143       0.00131      I  
2,456,299.56433       +/-0.00050     1841.5     -0.00049      -0.00063      II 
2,456,299.93034       +/-0.00033     1842.0      0.00005      -0.00008      I  
2,456,300.29661       +/-0.00025     1842.5      0.00085       0.00072      II 
2,456,301.02627       +/-0.00045     1843.5     -0.00041      -0.00055      II 
2,456,301.39173       +/-0.00051     1844.0     -0.00041      -0.00055      I  
2,456,301.75939       +/-0.00076     1844.5      0.00177       0.00164      II 
2,456,302.12433       +/-0.00052     1845.0      0.00125       0.00112      I  
2,456,302.48851       +/-0.00038     1845.5     -0.00003      -0.00017      II 
2,456,302.85377       +/-0.00052     1846.0     -0.00023      -0.00037      I  
2,456,303.22080       +/-0.00060     1846.5      0.00132       0.00120      II 
2,456,303.58573       +/-0.00029     1847.0      0.00079       0.00066      I  
2,456,303.95038       +/-0.00024     1847.5     -0.00002      -0.00015      II 
2,456,305.41382       +/-0.00061     1849.5      0.00156       0.00143      II 
2,456,305.77788       +/-0.00049     1850.0      0.00015       0.00002      I  
2,456,306.14280       +/-0.00058     1850.5     -0.00039      -0.00052      II 
2,456,306.50889       +/-0.00027     1851.0      0.00023       0.00010      I  
2,456,306.87620       +/-0.00081     1851.5      0.00208       0.00195      II 
2,456,307.23971       +/-0.00038     1852.0      0.00012      -0.00001      I  
2,456,307.60508       +/-0.00046     1852.5      0.00003      -0.00010      II 
2,456,307.97092       +/-0.00055     1853.0      0.00040       0.00027      I  
2,456,308.33684       +/-0.00038     1853.5      0.00086       0.00073      II 
2,456,308.70216       +/-0.00020     1854.0      0.00071       0.00058      I  
2,456,309.06691       +/-0.00036     1854.5      0.00000      -0.00013      II 
2,456,309.43183       +/-0.00061     1855.0     -0.00054      -0.00068      I  
2,456,309.79902       +/-0.00043     1855.5      0.00118       0.00104      II 
2,456,310.16406       +/-0.00023     1856.0      0.00075       0.00062      I  
2,456,321.85786       +/-0.00048     1872.0     -0.00033      -0.00047      I  
2,456,322.22502       +/-0.00064     1872.5      0.00135       0.00122      II 
2,456,322.58939       +/-0.00022     1873.0      0.00026       0.00012      I  
2,456,322.95550       +/-0.00031     1873.5      0.00090       0.00077      II 
2,456,323.31993       +/-0.00044     1874.0     -0.00012      -0.00027      I  
2,456,323.68649       +/-0.00050     1874.5      0.00096       0.00083      II 
2,456,324.05111       +/-0.00043     1875.0      0.00011      -0.00002      I  
2,456,324.41761       +/-0.00050     1875.5      0.00115       0.00102      II 
2,456,324.78229       +/-0.00030     1876.0      0.00036       0.00023      I  
2,456,325.14788       +/-0.00041     1876.5      0.00049       0.00035      II 
2,456,325.51296       +/-0.00036     1877.0      0.00010      -0.00003      I  
2,456,325.87954       +/-0.00055     1877.5      0.00121       0.00108      II 
2,456,326.24374       +/-0.00016     1878.0     -0.00004      -0.00018      I  
2,456,326.61037       +/-0.00040     1878.5      0.00111       0.00098      II 
2,456,326.97517       +/-0.00065     1879.0      0.00045       0.00032      I  
2,456,327.34104       +/-0.00049     1879.5      0.00085       0.00072      II 
2,456,327.70549       +/-0.00008     1880.0     -0.00016      -0.00030      I  
2,456,328.07323       +/-0.00085     1880.5      0.00211       0.00198      II 
2,456,328.43637       +/-0.00051     1881.0     -0.00021      -0.00035      I  
2,456,329.16823       +/-0.00034     1882.0      0.00071       0.00058      I  
2,456,329.53449       +/-0.00064     1882.5      0.00150       0.00137      II 
2,456,329.89777       +/-0.00076     1883.0     -0.00067      -0.00081      I  
2,456,330.26488       +/-0.00052     1883.5      0.00096       0.00083      II 
2,456,330.63010       +/-0.00051     1884.0      0.00072       0.00058      I  
2,456,331.35977       +/-0.00070     1885.0     -0.00054      -0.00068      I  
2,456,332.09191       +/-0.00040     1886.0      0.00066       0.00053      I  
2,456,332.45697       +/-0.00015     1886.5      0.00025       0.00012      II 
2,456,332.82226       +/-0.00029     1887.0      0.00008      -0.00005      I  
2,456,333.18891       +/-0.00057     1887.5      0.00126       0.00113      II 
2,456,333.55321       +/-0.00050     1888.0      0.00009      -0.00003      I  
2,456,333.91891       +/-0.00007     1888.5      0.00033       0.00020      II 
2,456,334.28401       +/-0.00041     1889.0     -0.00003      -0.00017      I  
2,456,335.01449       +/-0.00058     1890.0     -0.00048      -0.00062      I  
2,456,335.38025       +/-0.00020     1890.5     -0.00019      -0.00033      II 
2,456,335.74624       +/-0.00015     1891.0      0.00033       0.00020      I  
2,456,336.11337       +/-0.00073     1891.5      0.00199       0.00186      II 
2,456,336.47640       +/-0.00059     1892.0     -0.00044      -0.00058      I  
2,456,336.84207       +/-0.00022     1892.5     -0.00024      -0.00037      II 
2,456,337.20849       +/-0.00043     1893.0      0.00071       0.00058      I  
2,456,337.57491       +/-0.00069     1893.5      0.00166       0.00154      II 
2,456,337.93771       +/-0.00066     1894.0     -0.00100      -0.00113      I  
2,456,338.30442       +/-0.00025     1894.5      0.00024       0.00011      II 
2,456,338.67014       +/-0.00028     1895.0      0.00049       0.00037      I  
2,456,339.03656       +/-0.00059     1895.5      0.00144       0.00132      II 
2,456,339.40025       +/-0.00068     1896.0     -0.00032      -0.00046      I  
2,456,339.76681       +/-0.00050     1896.5      0.00076       0.00064      II 
2,456,340.13114       +/-0.00042     1897.0     -0.00037      -0.00050      I  
2,456,340.49759       +/-0.00017     1897.5      0.00061       0.00048      II 
2,456,340.86329       +/-0.00033     1898.0      0.00084       0.00072      I  
2,456,341.22863       +/-0.00051     1898.5      0.00071       0.00059      II 
2,456,341.59209       +/-0.00060     1899.0     -0.00128      -0.00142      I  
2,456,341.96032       +/-0.00063     1899.5      0.00147       0.00135      II 
2,456,342.32568       +/-0.00044     1900.0      0.00136       0.00124      I  
2,456,342.68914       +/-0.00052     1900.5     -0.00064      -0.00077      II 
2,456,343.42272       +/-0.00083     1901.5      0.00200       0.00188      II 
2,456,343.78690       +/-0.00027     1902.0      0.00071       0.00059      I  
2,456,344.15143       +/-0.00036     1902.5     -0.00021      -0.00034      II 
2,456,344.51658       +/-0.00057     1903.0     -0.00053      -0.00066      I  
2,456,344.88401       +/-0.00064     1903.5      0.00142       0.00130      II 
2,456,345.24871       +/-0.00027     1904.0      0.00066       0.00054      I  
2,456,345.61393       +/-0.00031     1904.5      0.00041       0.00029      II 
2,456,345.97845       +/-0.00075     1905.0     -0.00053      -0.00066      I  
2,456,346.34580       +/-0.00064     1905.5      0.00134       0.00122      II 
2,456,347.07654       +/-0.00053     1906.5      0.00115       0.00103      II 
2,456,347.44021       +/-0.00053     1907.0     -0.00064      -0.00077      I  
2,456,347.80759       +/-0.00062     1907.5      0.00126       0.00115      II 
2,456,348.17214       +/-0.00025     1908.0      0.00035       0.00023      I  
2,456,348.53827       +/-0.00035     1908.5      0.00101       0.00089      II 
2,456,348.90271       +/-0.00043     1909.0     -0.00001      -0.00013      I  
2,456,349.26969       +/-0.00059     1909.5      0.00149       0.00138      II 
2,456,349.99991       +/-0.00021     1910.5      0.00078       0.00066      II 
2,456,350.36546       +/-0.00032     1911.0      0.00086       0.00075      I  
2,456,350.73067       +/-0.00042     1911.5      0.00060       0.00049      II 
2,456,351.09439       +/-0.00067     1912.0     -0.00114      -0.00126      I  
2,456,351.46287       +/-0.00068     1912.5      0.00187       0.00176      II 
2,456,352.19192       +/-0.00040     1913.5     -0.00001      -0.00013      II 
2,456,352.92497       +/-0.00074     1914.5      0.00210       0.00199      II 
2,456,353.28977       +/-0.00062     1915.0      0.00143       0.00132      I  
2,456,353.65267       +/-0.00063     1915.5     -0.00113      -0.00125      II 
2,456,354.01884       +/-0.00054     1916.0     -0.00043      -0.00055      I  
2,456,354.38736       +/-0.00086     1916.5      0.00262       0.00251      II 
2,456,354.75018       +/-0.00008     1917.0     -0.00002      -0.00014      I  
2,456,355.11571       +/-0.00026     1917.5      0.00003      -0.00008      II 
2,456,355.48121       +/-0.00056     1918.0      0.00006      -0.00005      I  
2,456,355.84763       +/-0.00051     1918.5      0.00101       0.00091      II 
2,456,356.21225       +/-0.00022     1919.0      0.00017       0.00006      I  
2,456,356.57874       +/-0.00039     1919.5      0.00119       0.00108      II 
2,456,356.94293       +/-0.00048     1920.0     -0.00008      -0.00020      I  
2,456,357.30849       +/-0.00051     1920.5      0.00000      -0.00010      II 
2,456,357.67436       +/-0.00041     1921.0      0.00040       0.00030      I  
2,456,359.86639       +/-0.00045     1924.0     -0.00037      -0.00048      I  
2,456,360.23250       +/-0.00038     1924.5      0.00027       0.00016      II 
2,456,360.59786       +/-0.00042     1925.0      0.00016       0.00006      I  
2,456,361.32889       +/-0.00015     1926.0      0.00025       0.00015      I  
2,456,361.69415       +/-0.00033     1926.5      0.00004      -0.00006      II 
2,456,362.05998       +/-0.00063     1927.0      0.00040       0.00031      I  
2,456,362.42620       +/-0.00061     1927.5      0.00116       0.00106      II 
2,456,362.79000       +/-0.00014     1928.0     -0.00050      -0.00061      I  
2,456,363.15693       +/-0.00029     1928.5      0.00095       0.00085      II 
2,456,363.52222       +/-0.00071     1929.0      0.00077       0.00067      I  
2,456,364.25200       +/-0.00012     1930.0     -0.00038      -0.00048      I  
2,456,364.61940       +/-0.00055     1930.5      0.00154       0.00145      II 
2,456,364.98404       +/-0.00054     1931.0      0.00072       0.00062      I  
2,456,365.34880       +/-0.00041     1931.5      0.00001      -0.00009      II 
2,456,365.71431       +/-0.00024     1932.0      0.00005      -0.00004      I  
2,456,366.08131       +/-0.00067     1932.5      0.00158       0.00149      II 
2,456,366.44577       +/-0.00043     1933.0      0.00057       0.00048      I  
2,456,366.81073       +/-0.00032     1933.5      0.00006      -0.00003      II 
2,456,367.17581       +/-0.00026     1934.0     -0.00032      -0.00042      I  
2,456,367.54413       +/-0.00100     1934.5      0.00252       0.00243      II 
2,456,367.90714       +/-0.00030     1935.0      0.00007      -0.00002      I  
2,456,368.27296       +/-0.00041     1935.5      0.00042       0.00033      II 
2,456,368.63859       +/-0.00064     1936.0      0.00058       0.00049      I  
2,456,369.00434       +/-0.00045     1936.5      0.00086       0.00077      II 
2,456,369.36973       +/-0.00038     1937.0      0.00078       0.00069      I  
2,456,369.73497       +/-0.00043     1937.5      0.00055       0.00046      II 
2,456,370.10009       +/-0.00044     1938.0      0.00020       0.00012      I  
2,456,370.46704       +/-0.00078     1938.5      0.00168       0.00160      II 
2,456,370.83033       +/-0.00016     1939.0     -0.00049      -0.00058      I  
2,456,371.19761       +/-0.00066     1939.5      0.00131       0.00123      II 
2,456,371.56240       +/-0.00059     1940.0      0.00064       0.00055      I  
2,456,371.92749       +/-0.00037     1940.5      0.00026       0.00017      II 
2,456,372.29308       +/-0.00022     1941.0      0.00038       0.00030      I  
2,456,372.65921       +/-0.00041     1941.5      0.00104       0.00096      II 
2,456,373.02429       +/-0.00061     1942.0      0.00065       0.00057      I  
2,456,373.38926       +/-0.00025     1942.5      0.00015       0.00007      II 
2,456,373.75442       +/-0.00009     1943.0     -0.00015      -0.00024      I  
2,456,374.12244       +/-0.00094     1943.5      0.00239       0.00231      II 
2,456,374.48564       +/-0.00048     1944.0      0.00012       0.00004      I  
2,456,374.85131       +/-0.00053     1944.5      0.00032       0.00024      II 
2,456,375.21647       +/-0.00033     1945.0      0.00001      -0.00006      I  
2,456,375.58365       +/-0.00069     1945.5      0.00172       0.00165      II 
2,456,375.94763       +/-0.00049     1946.0      0.00023       0.00016      I  
2,456,376.31359       +/-0.00046     1946.5      0.00072       0.00065      II 
2,456,376.67874       +/-0.00040     1947.0      0.00040       0.00033      I  
2,456,377.04462       +/-0.00018     1947.5      0.00082       0.00074      II 
2,456,377.40933       +/-0.00026     1948.0      0.00006      -0.00002      I  
2,456,377.77682       +/-0.00074     1948.5      0.00208       0.00200      II 
2,456,378.14001       +/-0.00049     1949.0     -0.00019      -0.00027      I  
2,456,378.50545       +/-0.00019     1949.5     -0.00022      -0.00030      II 
2,456,379.60081       +/-0.00074     1951.0     -0.00127      -0.00135      I  
2,456,379.96679       +/-0.00067     1951.5     -0.00076      -0.00084      II 
2,456,380.70011       +/-0.00073     1952.5      0.00161       0.00154      II 
2,456,381.06297       +/-0.00074     1953.0     -0.00099      -0.00107      I  
2,456,381.43002       +/-0.00042     1953.5      0.00058       0.00051      II 
2,456,382.16201       +/-0.00070     1954.5      0.00163       0.00157      II 
2,456,382.52548       +/-0.00049     1955.0     -0.00036      -0.00043      I  
2,456,382.89191       +/-0.00036     1955.5      0.00059       0.00053      II 
2,456,383.25671       +/-0.00013     1956.0     -0.00007      -0.00014      I  
2,456,383.62453       +/-0.00089     1956.5      0.00227       0.00221      II 
2,456,384.35296       +/-0.00043     1957.5     -0.00023      -0.00030      II 
2,456,385.44927       +/-0.00045     1959.0     -0.00033      -0.00040      I  
2,456,385.81591       +/-0.00053     1959.5      0.00083       0.00077      II 
2,456,386.18053       +/-0.00032     1960.0     -0.00001      -0.00008      I  
2,456,386.54715       +/-0.00040     1960.5      0.00113       0.00107      II 
2,456,386.91141       +/-0.00022     1961.0     -0.00007      -0.00014      I  
2,456,387.27880       +/-0.00073     1961.5      0.00184       0.00178      II 
2,456,387.64165       +/-0.00044     1962.0     -0.00077      -0.00084      I  
2,456,388.00832       +/-0.00024     1962.5      0.00042       0.00036      II 
2,456,388.37416       +/-0.00045     1963.0      0.00079       0.00074      I  
2,456,388.74061       +/-0.00077     1963.5      0.00177       0.00172      II 
2,456,389.10289       +/-0.00078     1964.0     -0.00142      -0.00147      I  
2,456,389.47047       +/-0.00024     1964.5      0.00068       0.00064      II 
2,456,389.83572       +/-0.00049     1965.0      0.00046       0.00042      I  
2,456,390.20220       +/-0.00059     1965.5      0.00147       0.00143      II 
2,456,390.56517       +/-0.00079     1966.0     -0.00102      -0.00107      I  
----------------------------------------------------------------------------------
